Verifying Text Summaries of Relational Data Sets

We present a novel natural language query interface, the AggChecker, aimed at text summaries of relational data sets. The tool focuses on natural language claims that translate into an SQL query and a claimed query result. Similar in spirit to a spell checker, the AggChecker marks up text passages that seem to be inconsistent with the actual data. At the heart of the system is a probabilistic model that reasons about the input document in a holistic fashion. Based on claim keywords and the document structure, it maps each text claim to a probability distribution over associated query translations. By efficiently executing tens to hundreds of thousands of candidate translations for a typical input document, the system maps text claims to correctness probabilities. This process becomes practical via a specialized processing backend, avoiding redundant work via query merging and result caching. Verification is an interactive process in which users are shown tentative results, enabling them to take corrective actions if necessary. Our system was tested on a set of 53 public articles containing 392 claims. Our test cases include articles from major newspapers, summaries of survey results, and Wikipedia articles. Our tool revealed erroneous claims in roughly a third of test cases. A detailed user study shows that users using our tool are in average six times faster at checking text summaries, compared to generic SQL interfaces. In fully automated verification, our tool achieves significantly higher recall and precision than baselines from the areas of natural language query interfaces and fact-checking.

==> plots_used/accuracyPerLucene.txt <==
Lucene,None,Prev,First,Synonym,Headline
Top 1,51.78571428571429,54.08163265306123,54.33673469387755,56.88775510204081,58.41836734693877
Top 5,61.73469387755102,64.03061224489795,64.54081632653062,65.81632653061224,68.36734693877551
Top 10,62.244897959183675,65.05102040816327,65.05102040816327,66.3265306122449,68.87755102040816

==> plots_used/accuracyPerProbabilistic.txt <==
Version,Relevance,Evaluation,Learning
Top 1,10.7,53.1,58.4
Top 5,31.6,64.8,68.4
Top 10,41.1,65.8,68.9

==> plots_used/annotationTypeNrAllArticle_Correctness.txt <==
Article,Correct,Incorrect,Total
airlinesafety,4,0,4
alcoholconsumption,9,0,9
avengers,4,0,4
baddrivers,12,5,17
biopics,12,2,14
bobross,25,5,30
cousinmarriage,5,0,5
dailyshowguests,1,0,1
drugusebyage,6,3,9
eloblatter,5,0,5
endorsementsjune30,4,0,4
fifa,10,0,10
flyingetiquettesurvey,17,2,19
hiphopcandidatelyrics,12,0,12
maleflightattendants,9,1,10
nflsuspensions,4,9,13
policekillings,8,1,9
presidentialcommencementspeeches,2,1,3
sanandreas,3,0,3
tarantino,4,0,4
weathercheck,13,3,16
ericpac,3,0,3
EshooPallone,0,1,1
FergusonDemographics,15,0,15
nyt_weddings,3,0,3
RangelCharity,4,0,4
SundayShows,7,0,7
VIGOP,1,0,1
voting_mistakes,3,0,3
vergeashleymadisonhack,3,0,3
voxdata,2,0,2
StackOverflow2015,10,0,10
StackOverflow2016,16,4,20
StackOverflow2017,13,0,13
Economy_of_the_European_Union,6,5,11
County_United_States,7,1,8
List_of_Manchester_United_FC_records_and_statistics,5,0,5
goose,8,0,8
congressage,8,0,8
bechdel,5,0,5
commasurveydata,5,0,5
historicalncaaforecasts,2,2,4
librarians,2,0,2
nbatattoos,3,0,3
pulitzer,7,0,7
classicrock,2,2,4
collegemajors,17,0,17
fandango,4,0,4
madmen,3,0,3
murder_2016,3,0,3
nflwidereceivers,2,0,2
nutritionstudies,3,0,3
policedeaths,3,1,4


==> plots_used/documentTopNCovergeRatio.txt <==
N,Aggregation Function,Aggregated Column,Set of Restricted Columns
0,0,0,0
1,76.531,68.622,56.633
2,95.153,82.143,74.745
3,99.49,89.796,83.163
4,100.0,93.878,87.755
5,100,95.663,90.561
6,100,97.194,92.857
7,100,98.214,94.388
8,100,98.725,95.663
9,100,99.235,96.684
10,100,99.49,97.194
11,100,99.745,97.704
12,100,100.0,97.959
13,100,100,98.214
14,100,100,98.469
15,100,100,98.724
16,100,100,98.98
17,100,100,99.235
18,100,100,99.49
19,100,100,99.745
20,100,100,100.0

==> plots_used/joins.csv <==
DATASET,No Join,Naive Join,Selective Join
data/benchmark/FiveThirtyEight/mad-men/mad-men-refined.txt,1.315,1.66,1.381
data/benchmark/FiveThirtyEight/biopics/biopics-refined.txt,3.355,7.002,5.108
data/benchmark/FiveThirtyEight/flying-etiquette-survey/flying-etiquette-survey-refined.txt,1.487,6.742,2.354
data/benchmark/FiveThirtyEight/tarantino/tarantino-refined.txt,1.481,2.444,1.996
data/benchmark/FiveThirtyEight/murder_2016/murder_2016-refined.txt,1.299,1.477,1.372
data/benchmark/FiveThirtyEight/bob-ross/bob-ross-refined.txt,5.117,158.88,7.721
data/benchmark/FiveThirtyEight/fandango/fandango-refined.txt,2.692,2.998,2.772
data/benchmark/FiveThirtyEight/elo-blatter/elo-blatter-refined.txt,1.687,2.675,2.467
data/benchmark/FiveThirtyEight/congress-age/congress-age-refined.txt,2.577,7.514,2.864
data/benchmark/FiveThirtyEight/alcohol-consumption/alcohol-consumption-refined.txt,1.376,2.412,2.269
data/benchmark/FiveThirtyEight/male-flight-attendants/male-flight-attendants-refined.txt,0.894,1.31,1.209
data/benchmark/FiveThirtyEight/bad-drivers/bad-drivers-refined.txt,1.685,3.718,2.546
data/benchmark/FiveThirtyEight/pulitzer/pulitzer-refined.txt,1.069,1.213,1.116
data/benchmark/FiveThirtyEight/comma-survey-data/comma-survey-data-refined.txt,1.01,1.324,1.071
data/benchmark/FiveThirtyEight/daily-show-guests/daily-show-guests-refined.txt,0.783,1.395,1.503
data/benchmark/FiveThirtyEight/hip-hop-candidate-lyrics/hip-hop-candidate-lyrics-refined.txt,2.824,4.408,3.551
data/benchmark/FiveThirtyEight/drug-use-by-age/drug-use-by-age-refined.txt,1.283,3.067,1.796
data/benchmark/FiveThirtyEight/cousin-marriage/cousin-marriage-refined.txt,1.2,2.407,1.679
data/benchmark/FiveThirtyEight/fifa/fifa-refined.txt,1.464,2.223,2.256
data/benchmark/FiveThirtyEight/avengers/avengers-refined.txt,1.203,2.238,2.059
data/benchmark/FiveThirtyEight/endorsements-june-30/endorsements-june-30-refined.txt,1.597,2.808,2.802
data/benchmark/FiveThirtyEight/airline-safety/airline-safety-refined.txt,1.855,9.142,7.246
data/benchmark/FiveThirtyEight/presidential-commencement-speeches/presidential-commencement-speeches-refined.txt,0.692,1.106,0.997
data/benchmark/FiveThirtyEight/police-deaths/police-deaths-refined.txt,2.147,3.366,2.39
data/benchmark/FiveThirtyEight/bechdel/bechdel-refined.txt,3.913,4.93,4.121
data/benchmark/FiveThirtyEight/college-majors/college-majors-refined.txt,7.894,10.934,9.506
data/benchmark/FiveThirtyEight/nfl-wide-receivers/nfl-wide-receivers-refined.txt,2.437,2.754,2.546
data/benchmark/FiveThirtyEight/historical-ncaa-forecasts/historical-ncaa-forecasts-refined.txt,1.066,1.237,1.076
data/benchmark/FiveThirtyEight/nfl-suspensions/nfl-suspensions-refined.txt,2.234,3.228,3.091
data/benchmark/FiveThirtyEight/san-andreas/san-andreas-refined.txt,0.688,1.341,1.102
data/benchmark/FiveThirtyEight/goose/goose-refined.txt,6.06,8.573,6.481
data/benchmark/FiveThirtyEight/nba-tattoos/nba-tattoos-refined.txt,3.577,4.168,3.916
data/benchmark/FiveThirtyEight/librarians/librarians-refined.txt,0.566,0.655,0.614
data/benchmark/FiveThirtyEight/weather-check/weather-check-refined.txt,1.182,2.351,1.626
data/benchmark/FiveThirtyEight/police-killings/police-killings-refined.txt,2.669,15.835,3.622
data/benchmark/FiveThirtyEight/classic-rock/classic-rock-refined.txt,2.876,3.335,4.198
data/benchmark/FiveThirtyEight/nutrition-studies/nutrition-studies-refined.txt,4.105,4.881,4.44
data/benchmark/Upshot/Ferguson-Demographics/Ferguson-Demographics-refined.txt,2.167,8.572,3.292
data/benchmark/Upshot/VIGOP/VIGOP-refined.txt,1.168,1.589,1.406
data/benchmark/Upshot/RangelCharity/RangelCharity-refined.txt,0.714,1.057,0.972
data/benchmark/Upshot/ericpac/ericpac-refined.txt,1.044,1.756,1.479
data/benchmark/Upshot/Sunday-Shows/Sunday-Shows-refined.txt,1.432,1.759,1.878
data/benchmark/Upshot/nyt_weddings/nyt_weddings-refined.txt,2.197,2.635,2.908
data/benchmark/Upshot/EshooPallone/EshooPallone-refined.txt,0.597,0.926,0.89
data/benchmark/Upshot/voting_mistakes/voting_mistakes-refined.txt,0.983,1.342,1.244
data/benchmark/Vox/verge-ashley-madison-hack/verge-ashley-madison-hack-refined.txt,0.943,1.326,1.064
data/benchmark/Vox/vox-data/vox-data-refined.txt,0.971,1.426,1.162
data/benchmark/Stackoverflow/Stack-Overflow-2015/Stack-Overflow-2015-refined.txt,5.132,5787.276,5.587
data/benchmark/Stackoverflow/Stack-Overflow-2016/Stack-Overflow-2016-refined.txt,12.409,198.801,13.5
data/benchmark/Stackoverflow/Stack-Overflow-2017/Stack-Overflow-2017-refined.txt,14.401,2434.023,16.132
data/benchmark/Wikipedia/County_United_States/County_United_States-refined.txt,0.343,0.637,0.379
data/benchmark/Wikipedia/Economy_of_the_European_Union-1/Economy_of_the_European_Union-1-refined.txt,0.299,0.604,0.314
data/benchmark/Wikipedia/Economy_of_the_European_Union-2/Economy_of_the_European_Union-2-refined.txt,0.224,0.461,0.253
data/benchmark/Wikipedia/Economy_of_the_European_Union-3/Economy_of_the_European_Union-3-refined.txt,0.313,0.411,0.355
data/benchmark/Wikipedia/List_of_Manchester_United_FC_records_and_statistics-1/List_of_Manchester_United_FC_records_and_statistics-1-refined.txt,0.402,0.452,0.505
data/benchmark/Wikipedia/List_of_Manchester_United_FC_records_and_statistics-2/List_of_Manchester_United_FC_records_and_statistics-2-refined.txt,0.344,0.391,0.358


==> plots_used/nrPossibleQueries.txt <==
Article,NrPossible
madmen,14722891
biopics,198500893
flyingetiquettesurvey,7218709
tarantino,1546012
murder_2016,1219805
bobross,76500875
fandango,2323713
eloblatter,11451078
congressage,1571944704
alcoholconsumption,2961357
maleflightattendants,751140
baddrivers,1234794
pulitzer,709195
commasurveydata,1675736
dailyshowguests,89796930
hiphopcandidatelyrics,32751500
drugusebyage,6428796
cousinmarriage,34506
fifa,381368
avengers,12566451
endorsementsjune30,2843247
airlinesafety,665709
presidentialcommencementspeeches,2011212
policedeaths,45546461975
bechdel,3302415852
collegemajors,367912440
nflwidereceivers,8513124481
historicalncaaforecasts,1311184
nflsuspensions,2345151
sanandreas,32225
goose,16571618597
nbatattoos,13377
librarians,12147956
weathercheck,3075054
policekillings,4113175215
classicrock,225168687
nutritionstudies,201752694
FergusonDemographics,161746713
VIGOP,330210
RangelCharity,9919798
ericpac,2576868
SundayShows,5270606
nyt_weddings,16177485
EshooPallone,14028
voting_mistakes,2323458
vergeashleymadisonhack,49714830
voxdata,64630712
StackOverflow2015,2648584515
StackOverflow2016,941140349982
StackOverflow2017,1078555666825
County_United_States,1504288
Economy_of_the_European_Union1,3618734
Economy_of_the_European_Union2,3605060
Economy_of_the_European_Union3,16948
List_of_Manchester_United_FC_records_and_statistics1,71461
List_of_Manchester_United_FC_records_and_statistics2,43277

==> plots_used/performanceAllArticles.txt <==
,7.983,1.375,1.327,1.31
,116.397,5.476,4.704,4.554
,20.548,2.412,2.058,2.072
,1.939,1.93,1.869,1.939
,2.013,1.305,1.313,1.301
,156.245,7.714,7.106,6.619
,23.421,3.057,2.93,2.898
,5.163,2.227,2.21,2.266
,21.198,3.043,2.703,3.607
,7.417,2.076,2.047,1.964
,2.498,1.245,1.196,1.154
,6.733,2.419,2.469,2.262
,3.91,1.15,1.132,1.089
,2.099,1.074,1.081,1.111
,1.528,1.074,1.034,1.109
,113.8,3.689,3.542,3.744
,3.048,1.921,1.72,1.789
,1.634,1.537,1.763,1.514
,4.337,1.87,1.864,1.897
,4.54,1.799,1.745,1.721
,3.715,1.91,2.017,2.061
,9,6.67,6.355,6.185
,2.667,0.934,0.911,0.98
,47.886,2.514,2.257,2.338
,32.322,4.397,4.202,4.284
,561.825,10.056,8.61,8.253
,3.353,2.519,2.455,2.464
,1.82,1.087,1.077,1.139
,64.993,3.026,2.89,2.99
,1.985,0.915,0.888,0.922
,207.84,8.916,6.276,7.549
,3.644,3.664,3.695,3.673
,0.842,0.592,0.591,0.613
,31.588,1.763,1.55,1.61
,64.396,3.542,3.264,3.321
,14.406,3.257,3.174,3.262
,4.541,4.321,4.312,4.236
,84.244,3.147,2.906,3.096
,1.453,1.316,1.401,1.463
,5.908,0.931,0.916,0.854
,2.483,1.307,1.368,1.339
,32.822,2.261,1.748,1.873
,6.302,2.784,2.959,3.008
,0.761,0.709,0.798,0.769
,3.548,1.101,1.194,1.273
,2.116,1.036,1.156,1.198
,1.144,1.052,1.128,1.221
,165.973,6.214,5.611,6.518
,298.922,21.386,13.14,14.746
,422.786,20.001,15.934,17.424
,3.715,0.439,0.386,0.491
,0.388,0.322,0.34,0.395
,1.314,0.318,0.268,0.297
,0.811,0.345,0.349,0.381
,1.348,0.428,0.427,0.525
,0.642,0.366,0.346,0.453

==> plots_used/recallPrecisionTradeOff.txt <==
p_T,Recall,Precision,F1 score
0.5,0.895833333,0.199074074,0.325757576
0.6,0.875,0.21,0.338709677419354
0.7,0.875,0.227027027027027,0.360515021459227
0.8,0.833333333333333,0.242424242424242,0.375586854460094
0.9,0.833333333333333,0.258064516129032,0.394088669950738
0.99,0.729166666666666,0.353535353535353,0.476190476190476
0.999,0.708333333333333,0.361702127659574,0.478873239436619


==> plots_used/restrictionRatio.txt <==
x,Zero Restriction,One Restriction,Two Restrictions
Total,16.6,60.5,23.0
FiveThirtyEight,15.19434628975265,54.41696113074205,30.3886925795053
NYT,27.027027027027028,72.97297297297297,0.0
Vox,60.0,0.0,40.0
Stackoverflow,13.953488372093023,81.3953488372093,4.651162790697675
Wikipedia,12.5,87.5,0.0

==> plots_used/runTimePerExecutionStrategies.txt <==
Version,Run Time (s),Query Time (s),Speedup
Naive,2600,2410,-
Query Merging,174,42,x57.9
Caching,153,20,x2.1
Incremental Evaluation,159,24,-

==> plots_used/timeAccuracy_AggColumn.txt <==
Time for All Articles (s),AVG Time per Article(s),Top 1,Top 10
109.275,2.044374999999999,21.93877551020408,24.23469387755102
116.589,2.1249107142857144,39.54081632653062,45.66326530612245
123.713,2.2170714285714292,47.19387755102041,54.8469387755102
127.925,2.2924821428571427,51.53061224489795,61.47959183673469
133.628,2.4097678571428567,52.04081632653062,62.244897959183675
137.078,2.4519107142857144,53.826530612244895,63.52040816326531
140.012,2.5063928571428575,54.8469387755102,64.54081632653062
143.904,2.595785714285715,55.61224489795919,66.07142857142857
146.812,2.621642857142857,56.63265306122449,67.3469387755102
150.568,2.6887142857142856,57.6530612244898,68.36734693877551
154.256,2.754571428571429,57.6530612244898,68.36734693877551
157.29,2.8087500000000007,57.90816326530612,68.36734693877551
159.876,2.8549285714285717,57.90816326530612,68.36734693877551
161.51,2.8841071428571423,58.673469387755105,68.62244897959184
164.216,2.9324285714285705,58.673469387755105,68.62244897959184
166.685,2.9765178571428583,58.673469387755105,68.62244897959184
168.738,3.0131785714285715,58.673469387755105,68.62244897959184
169.535,3.0274107142857147,58.673469387755105,68.62244897959184
173.336,3.095285714285714,58.92857142857143,69.38775510204081
169.565,3.027946428571429,59.43877551020408,69.38775510204081
171.725,3.0665178571428564,59.43877551020408,69.38775510204081
175.766,3.138678571428571,59.43877551020408,69.38775510204081
177.246,3.165107142857143,59.43877551020408,69.38775510204081
179.195,3.199910714285714,59.43877551020408,69.38775510204081
179.258,3.2010357142857133,59.43877551020408,69.38775510204081
182.612,3.2609285714285714,59.43877551020408,69.38775510204081
182.885,3.265803571428573,59.43877551020408,69.38775510204081
184.587,3.2961964285714282,59.43877551020408,69.38775510204081
186.732,3.334499999999999,59.43877551020408,69.38775510204081
188.216,3.3610000000000007,59.43877551020408,69.38775510204081
189.808,3.3894285714285712,59.43877551020408,69.38775510204081
192.88,3.4442857142857135,59.43877551020408,69.38775510204081
194.525,3.4736607142857143,59.43877551020408,69.38775510204081
195.098,3.4838928571428576,59.43877551020408,69.38775510204081
197.952,3.534857142857144,59.43877551020408,69.38775510204081


==> plots_used/timeAccuracy_HitsPerPage.txt <==
Time for All Articles (s),AVG Time per Article(s),Top 1,Top 10
108.05640000000001,1.9295785714285714,39.54081632653062,45.66326530612245
111.4866,1.9908321428571427,46.42857142857143,53.316326530612244
114.6496,2.047314285714286,51.78571428571429,59.69387755102041
115.10940000000001,2.0555250000000003,53.316326530612244,60.71428571428571
117.20920000000001,2.0930214285714284,55.86734693877552,63.77551020408164
118.268,2.111928571428572,56.12244897959183,64.79591836734694
117.60819999999998,2.1001464285714286,56.12244897959183,65.81632653061224
117.92819999999999,2.105860714285714,56.12244897959183,66.58163265306123
118.7806,2.121082142857143,56.63265306122448,66.58163265306123
120.68119999999999,2.155021428571428,56.88775510204082,66.83673469387756
121.66420000000001,2.1725749999999997,57.14285714285713,67.60204081632652
122.2622,2.1832535714285712,56.63265306122448,67.09183673469387
122.9964,2.1963642857142855,56.63265306122448,67.09183673469387
124.773,2.2280892857142858,57.14285714285713,67.60204081632652
124.04180000000001,2.215032142857143,56.88775510204082,67.85714285714286
125.1078,2.234067857142857,57.14285714285713,67.85714285714286
125.40540000000001,2.2393821428571425,57.14285714285713,67.85714285714286
125.92159999999998,2.2486,57.90816326530612,68.62244897959184
126.9268,2.26655,57.90816326530612,68.62244897959184
127.5056,2.276885714285714,58.41836734693877,68.87755102040816
132.856,2.372428571428571,57.90816326530612,68.87755102040816
131.055,2.340267857142858,57.6530612244898,68.87755102040816
130.555,2.3313392857142854,57.6530612244898,68.62244897959184
131.738,2.352464285714285,57.6530612244898,68.62244897959184
131.73,2.352321428571429,57.90816326530612,68.62244897959184
132.269,2.3619464285714282,57.90816326530612,68.62244897959184
134.186,2.3961785714285715,57.90816326530612,68.62244897959184
133.35,2.381249999999999,57.39795918367348,68.36734693877551
133.331,2.380910714285714,57.39795918367348,68.62244897959184


==> plots_used/timeAccuracy_MaxIterationEM.txt <==
Time for All Articles (s),AVG Time per Article(s),Top 1,Top 10
114.811,2.0501964285714296,52.75,65.5
129.589,2.3140892857142856,58.25,69.0
130.245,2.3258035714285716,57.75,68.75
131.891,2.355196428571428,57.75,68.75
131.726,2.3522500000000006,57.75,68.75
134.418,2.400321428571428,57.75,68.75


==> plots_used/timePerComponentBySize.txt <==
x,Init Lucene,Lucene,NLP,EM,Query Execution,Avg Time
AVG,7.22062961891487,3.182941903584669,63.840307182494804,12.061778397285863,13.668043026589164,2.715928571428571
Large,14.390851449275361,2.516417572463766,41.56193387681159,1.950294384057971,39.5805027173913,11.776000000000002
Small,5.051214415402005,3.3846048439587397,70.58082970778663,15.121098968860261,5.82799492994416,2.203094339622642


==> plots_used/topNAggColumnRatio_Correctness.txt <==
N,Total,Statistic=Correct,Statistic=Wrong
0,0,0,0
1,68.5,68.67816091954023,67.3076923076923
2,87.25,88.2183908045977,80.76923076923077
3,92.75,93.67816091954023,86.53846153846153
4,94.75,95.40229885057471,90.38461538461539
5,97.75,97.70114942528735,98.07692307692308
6,99.0,99.13793103448276,98.07692307692308
7,99.5,99.71264367816092,98.07692307692308
8,99.5,99.71264367816092,98.07692307692308
9,99.75,99.71264367816092,100.0
10,99.75,99.71264367816092,100.0
11,99.75,99.71264367816092,100.0
12,99.75,99.71264367816092,100.0
13,99.75,99.71264367816092,100.0
14,99.75,99.71264367816092,100.0
15,99.75,99.71264367816092,100.0
16,99.75,99.71264367816092,100.0
17,99.75,99.71264367816092,100.0
18,99.75,99.71264367816092,100.0
19,99.75,99.71264367816092,100.0
20,99.75,99.71264367816092,100.0
21,99.75,99.71264367816092,100.0
22,99.75,99.71264367816092,100.0
23,99.75,99.71264367816092,100.0
24,100.0,100.0,100.0
25,100.0,100.0,100.0
26,100.0,100.0,100.0
27,100.0,100.0,100.0
28,100.0,100.0,100.0
29,100.0,100.0,100.0
30,100.0,100.0,100.0
31,100.0,100.0,100.0
32,100.0,100.0,100.0
33,100.0,100.0,100.0
34,100.0,100.0,100.0
35,100.0,100.0,100.0
36,100.0,100.0,100.0
37,100.0,100.0,100.0
38,100.0,100.0,100.0
39,100.0,100.0,100.0
40,100.0,100.0,100.0
41,100.0,100.0,100.0
42,100.0,100.0,100.0
43,100.0,100.0,100.0
44,100.0,100.0,100.0
45,100.0,100.0,100.0
46,100.0,100.0,100.0
47,100.0,100.0,100.0
48,100.0,100.0,100.0
49,100.0,100.0,100.0
50,100.0,100.0,100.0

==> plots_used/topNAggFunctionRatio_Correctness.txt <==
N,Total,Statistic=Correct,Statistic=Wrong
0,0,0,0
1,74.5,77.8735632183908,51.92307692307692
2,91.75,92.52873563218391,86.53846153846153
3,99.25,99.71264367816092,96.15384615384616
4,100.0,100.0,100.0
5,100.0,100.0,100.0
6,100.0,100.0,100.0
7,100.0,100.0,100.0
8,100.0,100.0,100.0
9,100.0,100.0,100.0
10,100.0,100.0,100.0
11,100.0,100.0,100.0
12,100.0,100.0,100.0
13,100.0,100.0,100.0
14,100.0,100.0,100.0
15,100.0,100.0,100.0
16,100.0,100.0,100.0
17,100.0,100.0,100.0
18,100.0,100.0,100.0
19,100.0,100.0,100.0
20,100.0,100.0,100.0
21,100.0,100.0,100.0
22,100.0,100.0,100.0
23,100.0,100.0,100.0
24,100.0,100.0,100.0
25,100.0,100.0,100.0
26,100.0,100.0,100.0
27,100.0,100.0,100.0
28,100.0,100.0,100.0
29,100.0,100.0,100.0
30,100.0,100.0,100.0
31,100.0,100.0,100.0
32,100.0,100.0,100.0
33,100.0,100.0,100.0
34,100.0,100.0,100.0
35,100.0,100.0,100.0
36,100.0,100.0,100.0
37,100.0,100.0,100.0
38,100.0,100.0,100.0
39,100.0,100.0,100.0
40,100.0,100.0,100.0
41,100.0,100.0,100.0
42,100.0,100.0,100.0
43,100.0,100.0,100.0
44,100.0,100.0,100.0
45,100.0,100.0,100.0
46,100.0,100.0,100.0
47,100.0,100.0,100.0
48,100.0,100.0,100.0
49,100.0,100.0,100.0
50,100.0,100.0,100.0

==> plots_used/topNQueriesRatio_Correctness.txt <==
N,Total,Statistic=Correct,Statistic=Wrong
0,0,0,0,0,0
1,58.41836734693877,65.40697674418605,8.333333333333334
2,65.05102040816327,71.80232558139535,16.666666666666668
3,67.34693877551021,73.54651162790698,22.916666666666668
4,68.11224489795919,73.83720930232558,27.083333333333332
5,68.36734693877551,74.12790697674419,27.083333333333332
6,68.36734693877551,74.12790697674419,27.083333333333332
7,68.36734693877551,74.12790697674419,27.083333333333332
8,68.36734693877551,74.12790697674419,27.083333333333332
9,68.62244897959184,74.12790697674419,29.166666666666668
10,68.87755102040816,74.4186046511628,29.166666666666668
11,68.87755102040816,74.4186046511628,29.166666666666668
12,68.87755102040816,74.4186046511628,29.166666666666668
13,68.87755102040816,74.4186046511628,29.166666666666668
14,69.13265306122449,74.4186046511628,31.25
15,69.38775510204081,74.4186046511628,33.333333333333336
16,69.38775510204081,74.4186046511628,33.333333333333336
17,69.38775510204081,74.4186046511628,33.333333333333336
18,69.38775510204081,74.4186046511628,33.333333333333336
19,69.38775510204081,74.4186046511628,33.333333333333336
20,69.38775510204081,74.4186046511628,33.333333333333336
21,69.64285714285714,74.70930232558139,33.333333333333336
22,69.64285714285714,74.70930232558139,33.333333333333336
23,69.64285714285714,74.70930232558139,33.333333333333336
24,69.64285714285714,74.70930232558139,33.333333333333336
25,69.64285714285714,74.70930232558139,33.333333333333336

==> plots_used/topNRestrictColumnRatio_Correctness.txt <==
N,Total,Correct,Wrong
0,0,0,0
1,64.75,65.22988505747126,61.53846153846154
2,75.5,77.01149425287356,65.38461538461539
3,81.0,82.18390804597702,73.07692307692307
4,83.25,83.62068965517241,80.76923076923077
5,86.5,85.63218390804597,92.3076923076923
6,88.25,87.64367816091954,92.3076923076923
7,92.0,91.37931034482759,96.15384615384616
8,92.5,91.95402298850574,96.15384615384616
9,92.75,91.95402298850574,98.07692307692307
10,93.5,92.81609195402298,98.07692307692307
11,94.25,93.67816091954023,98.07692307692307
12,95.25,94.82758620689656,98.07692307692307
13,96.0,95.40229885057471,100.0
14,96.5,95.97701149425288,100.0
15,96.5,95.97701149425288,100.0
16,96.5,95.97701149425288,100.0
17,96.5,95.97701149425288,100.0
18,96.5,95.97701149425288,100.0
19,96.75,96.26436781609196,100.0
20,96.75,96.26436781609196,100.0
21,96.75,96.26436781609196,100.0
22,96.75,96.26436781609196,100.0
23,96.75,96.26436781609196,100.0
24,96.75,96.26436781609196,100.0
25,96.75,96.26436781609196,100.0
26,97.0,96.55172413793103,100.0
27,97.0,96.55172413793103,100.0
28,97.25,96.83908045977012,100.0
29,97.25,96.83908045977012,100.0
30,97.25,96.83908045977012,100.0
31,97.75,97.41379310344827,100.0
32,98.25,97.98850574712644,100.0
33,98.25,97.98850574712644,100.0
34,98.25,97.98850574712644,100.0
35,98.25,97.98850574712644,100.0
36,98.25,97.98850574712644,100.0
37,98.25,97.98850574712644,100.0
38,98.75,98.5632183908046,100.0
39,98.75,98.5632183908046,100.0
40,98.75,98.5632183908046,100.0
41,99.0,98.85057471264368,100.0
42,99.0,98.85057471264368,100.0
43,99.0,98.85057471264368,100.0
44,99.0,98.85057471264368,100.0
45,99.0,98.85057471264368,100.0
46,99.0,98.85057471264368,100.0
47,99.0,98.85057471264368,100.0
48,99.0,98.85057471264368,100.0
49,99.0,98.85057471264368,100.0
50,99.0,98.85057471264368,100.0

==> plots_used/userStudyPerMinuteByArticle.txt <==
Time (s),factchecker-AVG,sql-AVG,Speed up
ST16,0.9027222304085925,0.16666666666666666,5.416333382451555
Flying,1.02549708204315,0.42500000000000004,2.4129343106897645
ST15,2.861484901095209,0.6000000000000001,4.769141501825348
elo,1.53502573890262,0.28823529411764703,5.325599502315213
Sunday,2.197584667211756,0.6682274247491639,3.288677755236812
hiphop,0.44999999999999996,0.3,1.5


==> plots_used/userStudyPerMinuteByUser.txt <==
Time (s),factchecker-AVG,sql-AVG,Speed up
U4 N,0.7376344086021505,0.20000000000000004,3.6881720430107516
U3 B,2.0203639456921514,0.4,5.050909864230378
U5 B,1.0829123612705702,0.3,3.609707870901901
U7 B,1.008014208014208,0.45,2.2400315733649068
U8 B,1.6943922079174503,0.1,16.943922079174502
U1 I,1.6290274635801794,0.5166666666666667,3.1529563811229275
U2 I,2.8691621069339157,0.3137254901960784,9.145454215851856
U6 A,0.9196723399406083,0.8348940914158306,1.1015437160191288
AVG,1.495147380243904,0.38941078103482196,5.616587217959544


==> plots_used/userStudy_StackOverflow2015.txt <==
Time (s),factchecker-U1,factchecker-U2,factchecker-U3,sql-U4,sql-U5,sql-U6,sql-U7,factchecker-U8,factchecker-AVG,sql-AVG
0,0,0,0,0,0,0,0,0,0.0,0.0
1,0,0,0,0,0,0,0,0,0.0,0.0
2,0,0,0,0,0,0,0,0,0.0,0.0
3,0,0,0,0,0,0,0,0,0.0,0.0
4,0,0,0,0,0,0,0,0,0.0,0.0
5,0,0,0,0,0,0,0,0,0.0,0.0
6,0,1,0,0,0,0,0,0,0.25,0.0
7,0,1,0,0,0,0,0,0,0.25,0.0
8,0,1,0,0,0,0,0,0,0.25,0.0
9,0,1,0,0,0,0,0,0,0.25,0.0
10,1,1,0,0,0,0,0,0,0.5,0.0
11,1,1,0,0,0,0,0,0,0.5,0.0
12,1,1,0,0,0,0,0,0,0.5,0.0
13,1,1,0,0,0,0,0,0,0.5,0.0
14,1,2,0,0,0,0,0,0,0.75,0.0
15,1,2,0,0,0,0,0,0,0.75,0.0
16,1,2,1,0,0,0,0,0,1.0,0.0
17,1,2,1,0,0,0,0,0,1.0,0.0
18,1,2,1,0,0,0,0,0,1.0,0.0
19,1,3,1,0,0,0,0,0,1.25,0.0
20,1,3,1,0,0,0,0,0,1.25,0.0
21,1,3,1,0,0,0,0,0,1.25,0.0
22,1,3,1,0,0,0,0,0,1.25,0.0
23,1,3,1,0,0,0,0,0,1.25,0.0
24,1,3,1,0,0,0,0,0,1.25,0.0
25,1,3,1,0,0,0,0,0,1.25,0.0
26,1,3,1,0,0,0,0,0,1.25,0.0
27,2,3,1,0,0,0,0,0,1.5,0.0
28,2,3,1,0,0,0,0,0,1.5,0.0
29,2,3,1,0,0,0,0,1,1.75,0.0
30,2,3,1,0,0,0,0,1,1.75,0.0
31,2,3,1,0,0,0,0,1,1.75,0.0
32,3,3,1,0,0,0,0,1,2.0,0.0
33,3,3,1,0,0,0,0,1,2.0,0.0
34,3,3,1,0,1,0,0,1,2.0,0.25
35,3,3,1,0,1,0,0,1,2.0,0.25
36,3,3,1,0,1,0,0,2,2.25,0.25
37,3,3,1,0,1,0,0,2,2.25,0.25
38,3,3,1,0,1,0,0,2,2.25,0.25
39,3,3,1,0,1,0,0,2,2.25,0.25
40,3,3,1,0,1,0,0,2,2.25,0.25
41,3,3,1,0,1,0,0,3,2.5,0.25
42,3,3,1,0,1,0,0,3,2.5,0.25
43,3,3,1,0,1,0,0,3,2.5,0.25
44,3,3,1,0,1,0,0,3,2.5,0.25
45,3,3,1,0,1,0,0,3,2.5,0.25
46,3,3,1,0,1,0,0,3,2.5,0.25
47,3,3,1,0,1,0,0,3,2.5,0.25
48,3,3,1,0,1,0,0,3,2.5,0.25
49,3,3,1,0,1,0,0,3,2.5,0.25
50,3,3,1,0,1,0,0,3,2.5,0.25
51,3,3,1,0,1,0,0,3,2.5,0.25
52,3,3,1,0,1,0,0,3,2.5,0.25
53,3,3,1,0,1,0,0,3,2.5,0.25
54,4,3,1,0,1,0,0,3,2.75,0.25
55,4,4,2,0,1,0,0,3,3.25,0.25
56,4,4,2,0,1,1,0,3,3.25,0.5
57,4,4,2,0,1,1,0,3,3.25,0.5
58,4,4,2,0,1,1,0,3,3.25,0.5
59,4,4,2,0,1,1,0,3,3.25,0.5
60,4,4,2,0,1,1,0,3,3.25,0.5
61,4,4,2,0,1,1,0,3,3.25,0.5
62,4,4,3,0,1,1,0,3,3.5,0.5
63,4,5,3,0,1,1,0,3,3.75,0.5
64,4,5,3,0,1,1,0,3,3.75,0.5
65,4,5,3,0,1,1,0,3,3.75,0.5
66,4,6,3,0,1,1,0,3,4.0,0.5
67,4,6,3,0,1,1,0,3,4.0,0.5
68,4,6,3,0,1,1,1,3,4.0,0.75
69,4,6,3,0,1,1,1,3,4.0,0.75
70,4,6,3,0,1,1,1,3,4.0,0.75
71,4,6,3,0,1,1,1,3,4.0,0.75
72,4,6,3,0,1,1,1,3,4.0,0.75
73,4,6,3,0,1,1,1,3,4.0,0.75
74,4,6,3,0,1,1,1,3,4.0,0.75
75,5,6,3,0,1,1,1,3,4.25,0.75
76,5,6,3,0,1,1,1,3,4.25,0.75
77,5,6,3,0,1,1,1,3,4.25,0.75
78,5,6,3,0,1,1,1,3,4.25,0.75
79,5,6,3,0,1,1,1,3,4.25,0.75
80,5,6,3,0,1,1,1,3,4.25,0.75
81,5,6,3,0,1,1,1,3,4.25,0.75
82,5,6,3,0,1,1,1,3,4.25,0.75
83,5,6,3,0,1,1,1,3,4.25,0.75
84,5,6,3,0,1,1,1,3,4.25,0.75
85,5,6,3,0,1,1,1,3,4.25,0.75
86,5,6,3,0,1,1,1,3,4.25,0.75
87,5,7,3,0,1,1,1,3,4.5,0.75
88,5,7,3,0,1,1,1,3,4.5,0.75
89,5,7,3,0,1,1,1,3,4.5,0.75
90,5,7,3,0,1,1,1,3,4.5,0.75
91,5,7,3,0,1,1,1,3,4.5,0.75
92,5,7,3,0,1,1,1,3,4.5,0.75
93,5,7,3,0,1,1,1,3,4.5,0.75
94,5,7,3,0,1,1,1,3,4.5,0.75
95,5,7,3,0,1,1,1,3,4.5,0.75
96,5,7,3,0,1,1,1,3,4.5,0.75
97,5,7,3,0,1,1,1,3,4.5,0.75
98,5,7,3,0,1,1,1,3,4.5,0.75
99,5,7,3,0,1,1,1,3,4.5,0.75
100,5,7,3,0,1,1,1,3,4.5,0.75
101,5,7,3,0,1,1,1,3,4.5,0.75
102,5,7,3,0,1,1,1,3,4.5,0.75
103,5,7,3,0,1,1,1,3,4.5,0.75
104,5,7,3,0,1,1,1,3,4.5,0.75
105,5,7,3,0,1,1,1,3,4.5,0.75
106,5,7,3,0,1,1,1,3,4.5,0.75
107,5,7,3,0,1,1,1,3,4.5,0.75
108,5,7,3,0,1,1,1,3,4.5,0.75
109,5,7,3,0,1,1,1,3,4.5,0.75
110,5,7,3,0,1,1,1,3,4.5,0.75
111,5,7,3,0,1,1,1,3,4.5,0.75
112,5,7,3,0,1,1,1,3,4.5,0.75
113,5,7,3,0,1,1,1,3,4.5,0.75
114,5,7,3,0,1,1,1,3,4.5,0.75
115,5,7,3,0,1,1,1,3,4.5,0.75
116,5,7,4,0,1,1,1,3,4.75,0.75
117,5,7,4,0,1,1,1,3,4.75,0.75
118,5,7,4,0,1,1,1,3,4.75,0.75
119,5,7,4,0,1,2,1,3,4.75,1.0
120,5,7,4,0,1,2,1,3,4.75,1.0
121,5,7,4,0,1,2,1,3,4.75,1.0
122,5,7,4,0,1,2,1,3,4.75,1.0
123,5,7,4,0,1,2,1,3,4.75,1.0
124,5,7,4,0,1,2,1,3,4.75,1.0
125,5,7,4,0,1,2,1,3,4.75,1.0
126,5,7,4,0,1,2,1,3,4.75,1.0
127,5,7,5,0,1,2,1,3,5.0,1.0
128,5,7,5,0,1,2,1,3,5.0,1.0
129,5,7,5,0,1,2,1,3,5.0,1.0
130,5,7,5,0,1,2,1,3,5.0,1.0
131,5,7,5,1,1,2,1,3,5.0,1.25
132,5,7,5,1,1,2,1,3,5.0,1.25
133,5,7,5,1,1,2,1,3,5.0,1.25
134,5,7,5,1,1,2,1,3,5.0,1.25
135,5,7,5,1,1,2,1,3,5.0,1.25
136,5,7,6,1,1,2,1,3,5.25,1.25
137,5,7,6,1,1,2,1,3,5.25,1.25
138,5,7,6,1,1,2,1,3,5.25,1.25
139,5,7,6,1,1,2,1,3,5.25,1.25
140,5,7,6,1,1,3,1,3,5.25,1.5
141,5,7,6,1,1,3,1,3,5.25,1.5
142,5,7,6,1,1,3,1,3,5.25,1.5
143,5,7,6,1,1,3,1,4,5.5,1.5
144,5,7,6,1,1,3,1,4,5.5,1.5
145,5,7,6,1,1,3,1,4,5.5,1.5
146,5,7,6,1,1,3,1,4,5.5,1.5
147,5,7,6,1,1,3,1,4,5.5,1.5
148,5,7,6,1,1,3,1,4,5.5,1.5
149,5,7,6,1,1,3,1,4,5.5,1.5
150,5,7,6,1,1,3,1,4,5.5,1.5
151,5,7,7,1,1,3,1,4,5.75,1.5
152,5,7,7,1,1,3,1,4,5.75,1.5
153,5,7,7,1,1,3,1,4,5.75,1.5
154,5,7,7,1,1,3,1,5,6.0,1.5
155,5,7,7,1,1,3,1,5,6.0,1.5
156,5,7,7,1,1,3,1,5,6.0,1.5
157,5,7,7,1,1,3,1,5,6.0,1.5
158,5,7,7,1,1,3,1,5,6.0,1.5
159,5,7,7,1,1,3,1,6,6.25,1.5
160,5,7,7,1,1,3,1,6,6.25,1.5
161,5,7,7,1,2,3,1,6,6.25,1.75
162,5,7,7,1,2,3,1,6,6.25,1.75
163,5,7,7,1,2,3,1,6,6.25,1.75
164,5,7,7,1,2,3,1,6,6.25,1.75
165,5,7,7,1,2,3,1,6,6.25,1.75
166,5,7,7,1,2,3,1,6,6.25,1.75
167,5,7,7,1,2,3,1,6,6.25,1.75
168,5,7,7,1,2,3,1,6,6.25,1.75
169,5,7,7,1,2,3,1,6,6.25,1.75
170,5,7,7,1,2,3,1,6,6.25,1.75
171,5,7,7,1,2,3,1,6,6.25,1.75
172,5,7,7,1,2,3,1,6,6.25,1.75
173,5,7,7,1,2,3,1,6,6.25,1.75
174,5,7,7,1,2,3,1,6,6.25,1.75
175,5,7,7,1,2,3,1,6,6.25,1.75
176,5,7,7,1,2,3,1,6,6.25,1.75
177,5,7,7,1,2,3,1,6,6.25,1.75
178,5,7,7,1,2,3,1,6,6.25,1.75
179,5,7,7,1,2,3,1,6,6.25,1.75
180,5,7,7,1,2,3,1,6,6.25,1.75
181,5,7,7,1,2,3,1,6,6.25,1.75
182,5,7,7,1,2,3,2,6,6.25,2.0
183,5,7,7,1,2,3,2,6,6.25,2.0
184,5,7,7,1,2,3,2,6,6.25,2.0
185,5,7,7,1,2,3,2,6,6.25,2.0
186,5,7,7,1,2,3,2,6,6.25,2.0
187,5,7,7,1,2,3,2,6,6.25,2.0
188,5,7,7,1,2,3,2,6,6.25,2.0
189,5,7,7,1,2,3,2,6,6.25,2.0
190,5,7,7,1,2,3,2,6,6.25,2.0
191,5,7,7,1,2,3,2,6,6.25,2.0
192,5,7,7,1,2,3,2,6,6.25,2.0
193,5,7,7,1,3,3,2,6,6.25,2.25
194,5,7,7,1,3,3,2,6,6.25,2.25
195,5,7,7,1,3,3,2,6,6.25,2.25
196,5,7,7,1,3,3,2,6,6.25,2.25
197,5,7,7,1,3,3,2,6,6.25,2.25
198,5,7,7,1,3,3,2,6,6.25,2.25
199,5,7,7,1,3,3,2,6,6.25,2.25
200,5,7,7,1,3,3,3,6,6.25,2.5
201,5,7,7,1,3,3,3,6,6.25,2.5
202,5,7,7,1,3,3,3,6,6.25,2.5
203,5,7,7,1,3,3,3,6,6.25,2.5
204,5,7,7,1,3,3,3,6,6.25,2.5
205,5,7,7,1,3,3,3,6,6.25,2.5
206,5,7,7,1,3,3,3,6,6.25,2.5
207,5,7,7,1,3,3,3,6,6.25,2.5
208,5,7,7,1,3,3,3,6,6.25,2.5
209,6,7,7,1,3,3,3,6,6.5,2.5
210,6,7,7,1,3,3,3,6,6.5,2.5
211,6,7,7,1,3,3,3,6,6.5,2.5
212,6,7,7,1,3,3,3,6,6.5,2.5
213,6,7,7,1,3,3,3,6,6.5,2.5
214,6,7,7,1,3,3,3,6,6.5,2.5
215,7,7,7,1,3,3,3,6,6.75,2.5
216,7,7,7,1,3,3,3,6,6.75,2.5
217,7,7,7,1,3,3,3,6,6.75,2.5
218,7,7,7,1,3,3,3,6,6.75,2.5
219,7,7,7,1,3,3,3,6,6.75,2.5
220,7,7,7,1,3,3,3,6,6.75,2.5
221,7,7,7,1,3,3,3,6,6.75,2.5
222,7,7,7,1,3,3,3,6,6.75,2.5
223,7,7,7,1,3,3,3,7,7.0,2.5
224,7,7,7,1,3,3,3,7,7.0,2.5
225,7,7,7,1,3,3,3,7,7.0,2.5
226,7,7,7,1,3,3,3,7,7.0,2.5
227,7,7,7,1,3,3,3,7,7.0,2.5
228,7,7,7,1,3,3,3,7,7.0,2.5
229,7,7,7,1,3,3,3,7,7.0,2.5
230,7,7,7,1,3,3,3,7,7.0,2.5
231,7,7,7,1,3,3,3,7,7.0,2.5
232,7,7,7,1,3,3,3,7,7.0,2.5
233,7,7,7,1,3,3,3,7,7.0,2.5
234,7,7,7,1,3,3,3,7,7.0,2.5
235,7,7,7,1,3,3,3,7,7.0,2.5
236,7,7,7,1,3,3,3,7,7.0,2.5
237,7,7,7,1,3,3,3,7,7.0,2.5
238,7,7,7,1,3,3,3,7,7.0,2.5
239,7,7,7,1,3,3,3,7,7.0,2.5
240,7,7,7,1,3,3,3,7,7.0,2.5
241,7,7,7,1,3,3,3,7,7.0,2.5
242,7,7,7,1,3,3,3,7,7.0,2.5
243,7,7,7,1,3,3,3,7,7.0,2.5
244,7,7,7,1,3,3,3,7,7.0,2.5
245,7,7,7,1,3,3,3,7,7.0,2.5
246,7,7,7,1,3,3,3,7,7.0,2.5
247,7,7,7,1,3,3,3,7,7.0,2.5
248,7,7,7,1,3,3,3,7,7.0,2.5
249,7,7,7,1,3,3,3,7,7.0,2.5
250,7,7,7,1,3,3,3,7,7.0,2.5
251,7,7,7,1,3,3,3,7,7.0,2.5
252,7,7,7,1,3,3,3,7,7.0,2.5
253,7,7,7,1,3,3,3,7,7.0,2.5
254,7,7,7,1,3,3,3,7,7.0,2.5
255,7,7,7,1,3,3,3,7,7.0,2.5
256,7,7,7,1,3,3,3,7,7.0,2.5
257,7,7,7,1,3,3,3,7,7.0,2.5
258,7,7,7,1,3,3,3,7,7.0,2.5
259,7,7,7,1,3,3,3,7,7.0,2.5
260,7,7,7,1,3,3,3,7,7.0,2.5
261,7,7,7,1,3,3,3,7,7.0,2.5
262,7,7,7,1,3,3,3,7,7.0,2.5
263,7,7,7,1,3,3,3,7,7.0,2.5
264,7,7,7,1,3,3,3,7,7.0,2.5
265,7,7,7,1,3,3,3,7,7.0,2.5
266,7,7,7,1,3,3,3,7,7.0,2.5
267,7,7,7,1,3,3,3,7,7.0,2.5
268,7,7,7,1,3,3,3,7,7.0,2.5
269,7,7,7,1,3,3,3,7,7.0,2.5
270,7,7,7,1,3,3,3,7,7.0,2.5
271,7,7,7,1,3,3,3,7,7.0,2.5
272,7,7,7,1,3,4,3,7,7.0,2.75
273,7,7,7,1,3,4,3,7,7.0,2.75
274,7,7,7,1,3,4,3,7,7.0,2.75
275,7,7,7,1,3,4,3,7,7.0,2.75
276,7,7,7,1,3,4,3,7,7.0,2.75
277,7,7,7,1,3,4,3,7,7.0,2.75
278,7,7,7,1,3,4,3,7,7.0,2.75
279,7,7,7,1,3,4,3,7,7.0,2.75
280,7,7,7,1,3,4,3,7,7.0,2.75
281,7,7,7,1,3,4,3,7,7.0,2.75
282,7,7,7,1,3,4,3,7,7.0,2.75
283,7,7,7,1,3,4,3,7,7.0,2.75
284,7,7,7,1,3,4,3,7,7.0,2.75
285,7,7,7,1,3,4,3,7,7.0,2.75
286,7,7,7,1,3,4,3,7,7.0,2.75
287,7,7,7,1,3,4,3,7,7.0,2.75
288,7,7,7,1,3,4,3,7,7.0,2.75
289,7,7,7,1,3,4,3,7,7.0,2.75
290,7,7,7,1,3,4,3,7,7.0,2.75
291,7,7,7,1,3,4,3,7,7.0,2.75
292,7,7,7,1,3,4,3,7,7.0,2.75
293,7,7,7,1,3,4,4,7,7.0,3.0
294,7,7,7,1,3,4,4,7,7.0,3.0
295,7,7,7,1,3,4,4,7,7.0,3.0
296,7,7,7,1,3,4,4,7,7.0,3.0
297,7,7,7,1,3,4,4,7,7.0,3.0
298,7,7,7,1,3,4,4,7,7.0,3.0
299,7,7,7,1,3,4,4,7,7.0,3.0


==> plots_used/userStudy_StackOverflow2016.txt <==
Time (s),factchecker-U1,factchecker-U2,factchecker-U3,sql-U5,sql-U6,sql-U7,factchecker-AVG,sql-AVG
0,0,0,0,0,0,0,0.0,0.0
1,0,0,0,0,0,0,0.0,0.0
2,0,0,0,0,0,0,0.0,0.0
3,0,0,0,0,0,0,0.0,0.0
4,0,0,0,0,0,0,0.0,0.0
5,0,0,0,0,0,0,0.0,0.0
6,0,0,0,0,0,0,0.0,0.0
7,0,0,0,0,0,0,0.0,0.0
8,0,0,0,0,0,0,0.0,0.0
9,0,0,0,0,0,0,0.0,0.0
10,0,0,0,0,0,0,0.0,0.0
11,0,0,0,0,0,0,0.0,0.0
12,0,0,0,0,0,0,0.0,0.0
13,0,0,0,0,0,0,0.0,0.0
14,0,0,0,0,0,0,0.0,0.0
15,0,0,0,0,0,0,0.0,0.0
16,0,0,0,0,0,0,0.0,0.0
17,0,0,0,0,0,0,0.0,0.0
18,0,0,0,0,0,0,0.0,0.0
19,0,0,0,0,0,0,0.0,0.0
20,0,0,0,0,0,0,0.0,0.0
21,0,0,0,0,0,0,0.0,0.0
22,0,0,0,0,0,0,0.0,0.0
23,0,0,0,0,0,0,0.0,0.0
24,0,0,0,0,0,0,0.0,0.0
25,0,0,0,0,0,0,0.0,0.0
26,0,0,0,0,0,0,0.0,0.0
27,0,0,0,0,0,0,0.0,0.0
28,0,0,0,0,0,0,0.0,0.0
29,0,0,0,0,0,0,0.0,0.0
30,0,0,0,0,0,0,0.0,0.0
31,0,0,0,0,0,0,0.0,0.0
32,0,0,0,0,0,0,0.0,0.0
33,0,0,0,0,0,0,0.0,0.0
34,0,0,0,0,0,0,0.0,0.0
35,0,0,0,0,0,0,0.0,0.0
36,0,0,0,0,0,0,0.0,0.0
37,0,0,0,0,0,0,0.0,0.0
38,0,0,0,0,0,0,0.0,0.0
39,0,0,0,0,0,0,0.0,0.0
40,0,0,0,0,0,0,0.0,0.0
41,0,0,0,0,0,0,0.0,0.0
42,0,0,0,0,0,0,0.0,0.0
43,0,0,0,0,0,0,0.0,0.0
44,0,0,0,0,0,0,0.0,0.0
45,0,0,0,0,0,0,0.0,0.0
46,0,0,0,0,0,0,0.0,0.0
47,0,0,0,0,0,0,0.0,0.0
48,0,0,0,0,0,0,0.0,0.0
49,0,0,0,0,0,0,0.0,0.0
50,0,0,0,0,0,0,0.0,0.0
51,0,0,0,0,0,0,0.0,0.0
52,0,0,0,0,0,0,0.0,0.0
53,0,0,0,0,0,0,0.0,0.0
54,0,0,0,0,0,0,0.0,0.0
55,0,0,0,0,0,0,0.0,0.0
56,0,0,0,0,0,0,0.0,0.0
57,0,0,0,0,0,0,0.0,0.0
58,0,0,0,0,0,0,0.0,0.0
59,0,0,1,0,0,0,0.3333333333333333,0.0
60,0,0,1,0,0,0,0.3333333333333333,0.0
61,0,0,1,0,0,0,0.3333333333333333,0.0
62,0,1,1,0,0,0,0.6666666666666666,0.0
63,0,1,1,0,0,0,0.6666666666666666,0.0
64,0,1,1,0,0,0,0.6666666666666666,0.0
65,0,1,1,0,0,0,0.6666666666666666,0.0
66,0,1,1,0,0,0,0.6666666666666666,0.0
67,0,1,1,0,0,0,0.6666666666666666,0.0
68,0,1,1,0,0,0,0.6666666666666666,0.0
69,0,1,1,0,0,0,0.6666666666666666,0.0
70,0,1,1,0,0,0,0.6666666666666666,0.0
71,0,1,1,0,0,0,0.6666666666666666,0.0
72,0,1,1,0,0,0,0.6666666666666666,0.0
73,0,1,1,0,0,0,0.6666666666666666,0.0
74,0,1,1,0,0,0,0.6666666666666666,0.0
75,0,1,1,0,0,0,0.6666666666666666,0.0
76,0,1,1,0,0,0,0.6666666666666666,0.0
77,0,1,1,0,0,0,0.6666666666666666,0.0
78,0,1,1,0,0,0,0.6666666666666666,0.0
79,0,1,1,0,0,0,0.6666666666666666,0.0
80,0,1,1,0,0,0,0.6666666666666666,0.0
81,0,1,1,0,0,0,0.6666666666666666,0.0
82,0,1,1,0,0,0,0.6666666666666666,0.0
83,0,1,1,0,0,0,0.6666666666666666,0.0
84,0,1,1,0,0,0,0.6666666666666666,0.0
85,0,1,1,0,0,0,0.6666666666666666,0.0
86,0,1,1,0,0,0,0.6666666666666666,0.0
87,0,1,1,0,0,0,0.6666666666666666,0.0
88,0,1,1,0,0,0,0.6666666666666666,0.0
89,0,1,1,0,0,0,0.6666666666666666,0.0
90,0,1,1,0,0,0,0.6666666666666666,0.0
91,0,1,1,0,0,0,0.6666666666666666,0.0
92,0,1,1,0,0,0,0.6666666666666666,0.0
93,0,1,1,0,0,0,0.6666666666666666,0.0
94,0,1,1,0,0,0,0.6666666666666666,0.0
95,0,1,1,0,0,0,0.6666666666666666,0.0
96,0,1,1,0,0,0,0.6666666666666666,0.0
97,0,1,1,0,0,0,0.6666666666666666,0.0
98,0,1,1,0,0,0,0.6666666666666666,0.0
99,0,1,1,0,0,0,0.6666666666666666,0.0
100,0,1,1,0,0,0,0.6666666666666666,0.0
101,0,1,1,0,0,0,0.6666666666666666,0.0
102,0,1,1,0,0,0,0.6666666666666666,0.0
103,0,1,1,0,0,0,0.6666666666666666,0.0
104,0,1,1,0,0,0,0.6666666666666666,0.0
105,0,1,1,0,0,0,0.6666666666666666,0.0
106,0,1,1,0,0,0,0.6666666666666666,0.0
107,0,1,1,0,0,0,0.6666666666666666,0.0
108,0,1,1,0,0,0,0.6666666666666666,0.0
109,0,1,1,0,0,0,0.6666666666666666,0.0
110,0,1,1,0,0,0,0.6666666666666666,0.0
111,0,1,1,0,0,0,0.6666666666666666,0.0
112,0,1,1,0,0,0,0.6666666666666666,0.0
113,0,1,1,0,0,0,0.6666666666666666,0.0
114,0,1,1,0,0,0,0.6666666666666666,0.0
115,0,1,1,0,0,0,0.6666666666666666,0.0
116,0,1,1,0,0,0,0.6666666666666666,0.0
117,0,1,1,0,0,0,0.6666666666666666,0.0
118,0,1,1,0,0,0,0.6666666666666666,0.0
119,0,1,1,0,0,0,0.6666666666666666,0.0
120,0,1,1,0,0,0,0.6666666666666666,0.0
121,0,1,1,0,0,0,0.6666666666666666,0.0
122,0,1,1,0,0,0,0.6666666666666666,0.0
123,0,1,1,0,0,0,0.6666666666666666,0.0
124,0,1,1,0,0,0,0.6666666666666666,0.0
125,0,1,1,0,0,0,0.6666666666666666,0.0
126,0,1,1,0,0,0,0.6666666666666666,0.0
127,0,1,1,0,1,0,0.6666666666666666,0.3333333333333333
128,0,1,1,0,1,0,0.6666666666666666,0.3333333333333333
129,0,1,1,0,1,0,0.6666666666666666,0.3333333333333333
130,0,1,1,0,1,0,0.6666666666666666,0.3333333333333333
131,0,1,1,0,1,0,0.6666666666666666,0.3333333333333333
132,0,1,1,0,1,0,0.6666666666666666,0.3333333333333333
133,0,1,1,0,1,0,0.6666666666666666,0.3333333333333333
134,0,1,2,0,1,0,1.0,0.3333333333333333
135,0,1,2,0,1,0,1.0,0.3333333333333333
136,0,1,2,0,1,0,1.0,0.3333333333333333
137,0,1,2,0,1,0,1.0,0.3333333333333333
138,0,1,2,0,1,0,1.0,0.3333333333333333
139,0,1,2,0,1,0,1.0,0.3333333333333333
140,0,1,2,0,1,0,1.0,0.3333333333333333
141,0,1,2,0,1,0,1.0,0.3333333333333333
142,0,1,2,0,1,0,1.0,0.3333333333333333
143,0,1,2,0,1,0,1.0,0.3333333333333333
144,0,1,2,0,1,0,1.0,0.3333333333333333
145,0,1,2,0,1,0,1.0,0.3333333333333333
146,0,1,2,0,1,0,1.0,0.3333333333333333
147,0,1,2,0,1,0,1.0,0.3333333333333333
148,0,1,2,0,1,0,1.0,0.3333333333333333
149,0,1,2,0,1,0,1.0,0.3333333333333333
150,0,1,2,0,1,0,1.0,0.3333333333333333
151,0,1,2,0,1,0,1.0,0.3333333333333333
152,0,1,3,0,1,0,1.3333333333333333,0.3333333333333333
153,0,1,3,0,1,0,1.3333333333333333,0.3333333333333333
154,0,1,3,0,1,0,1.3333333333333333,0.3333333333333333
155,0,1,3,0,1,0,1.3333333333333333,0.3333333333333333
156,0,1,3,0,1,0,1.3333333333333333,0.3333333333333333
157,0,1,3,0,1,0,1.3333333333333333,0.3333333333333333
158,0,1,3,0,1,0,1.3333333333333333,0.3333333333333333
159,0,1,3,0,1,0,1.3333333333333333,0.3333333333333333
160,0,1,3,0,1,0,1.3333333333333333,0.3333333333333333
161,0,1,3,0,1,0,1.3333333333333333,0.3333333333333333
162,1,1,3,0,1,0,1.6666666666666667,0.3333333333333333
163,1,1,3,0,1,0,1.6666666666666667,0.3333333333333333
164,1,1,4,0,1,0,2.0,0.3333333333333333
165,1,1,4,0,1,0,2.0,0.3333333333333333
166,1,1,4,0,1,0,2.0,0.3333333333333333
167,1,1,4,0,1,0,2.0,0.3333333333333333
168,1,1,4,0,1,0,2.0,0.3333333333333333
169,1,1,4,0,1,0,2.0,0.3333333333333333
170,1,1,4,0,1,0,2.0,0.3333333333333333
171,1,1,4,0,1,0,2.0,0.3333333333333333
172,1,1,4,1,1,0,2.0,0.6666666666666666
173,1,1,4,1,1,0,2.0,0.6666666666666666
174,1,1,4,1,1,0,2.0,0.6666666666666666
175,1,1,4,1,1,0,2.0,0.6666666666666666
176,1,1,4,1,1,0,2.0,0.6666666666666666
177,1,1,4,1,1,0,2.0,0.6666666666666666
178,1,1,4,1,1,0,2.0,0.6666666666666666
179,1,1,4,1,1,0,2.0,0.6666666666666666
180,1,1,4,1,1,0,2.0,0.6666666666666666
181,1,1,4,1,1,0,2.0,0.6666666666666666
182,1,1,4,1,1,0,2.0,0.6666666666666666
183,1,1,4,1,1,0,2.0,0.6666666666666666
184,1,1,4,1,1,0,2.0,0.6666666666666666
185,1,1,4,1,1,0,2.0,0.6666666666666666
186,1,1,4,1,1,0,2.0,0.6666666666666666
187,1,1,4,1,1,0,2.0,0.6666666666666666
188,1,1,4,1,1,0,2.0,0.6666666666666666
189,1,1,4,1,1,0,2.0,0.6666666666666666
190,1,1,4,1,1,0,2.0,0.6666666666666666
191,1,1,4,1,1,0,2.0,0.6666666666666666
192,1,1,4,1,1,0,2.0,0.6666666666666666
193,1,1,4,1,1,0,2.0,0.6666666666666666
194,1,1,4,1,1,0,2.0,0.6666666666666666
195,1,1,4,1,1,0,2.0,0.6666666666666666
196,1,1,4,1,1,0,2.0,0.6666666666666666
197,1,1,4,1,1,0,2.0,0.6666666666666666
198,1,1,4,1,1,0,2.0,0.6666666666666666
199,1,1,4,1,1,0,2.0,0.6666666666666666
200,1,1,4,1,1,0,2.0,0.6666666666666666
201,1,1,4,1,1,0,2.0,0.6666666666666666
202,1,1,5,1,1,0,2.3333333333333335,0.6666666666666666
203,1,1,5,1,1,0,2.3333333333333335,0.6666666666666666
204,1,1,5,1,1,0,2.3333333333333335,0.6666666666666666
205,1,1,5,1,1,0,2.3333333333333335,0.6666666666666666
206,1,1,5,1,1,0,2.3333333333333335,0.6666666666666666
207,1,1,5,1,1,0,2.3333333333333335,0.6666666666666666
208,1,1,5,1,1,0,2.3333333333333335,0.6666666666666666
209,1,1,5,1,1,0,2.3333333333333335,0.6666666666666666
210,1,1,5,1,1,0,2.3333333333333335,0.6666666666666666
211,1,1,5,1,1,0,2.3333333333333335,0.6666666666666666
212,1,1,5,1,1,0,2.3333333333333335,0.6666666666666666
213,1,1,5,1,1,0,2.3333333333333335,0.6666666666666666
214,1,1,5,1,1,0,2.3333333333333335,0.6666666666666666
215,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
216,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
217,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
218,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
219,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
220,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
221,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
222,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
223,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
224,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
225,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
226,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
227,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
228,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
229,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
230,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
231,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
232,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
233,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
234,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
235,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
236,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
237,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
238,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
239,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
240,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
241,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
242,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
243,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
244,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
245,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
246,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
247,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
248,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
249,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
250,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
251,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
252,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
253,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
254,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
255,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
256,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
257,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
258,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
259,1,1,6,1,1,0,2.6666666666666665,0.6666666666666666
260,1,1,6,1,1,1,2.6666666666666665,1.0
261,1,1,6,1,1,1,2.6666666666666665,1.0
262,1,1,6,1,1,1,2.6666666666666665,1.0
263,1,1,6,1,1,1,2.6666666666666665,1.0
264,1,1,6,1,1,1,2.6666666666666665,1.0
265,1,1,6,1,1,1,2.6666666666666665,1.0
266,1,1,6,1,1,1,2.6666666666666665,1.0
267,1,2,6,1,1,1,3.0,1.0
268,1,2,6,1,1,1,3.0,1.0
269,1,2,6,1,1,1,3.0,1.0
270,1,2,6,1,1,1,3.0,1.0
271,1,2,6,1,1,1,3.0,1.0
272,1,2,6,1,1,1,3.0,1.0
273,1,2,6,1,1,1,3.0,1.0
274,1,2,6,1,1,1,3.0,1.0
275,1,2,6,1,1,1,3.0,1.0
276,2,2,6,1,1,1,3.3333333333333335,1.0
277,2,2,6,1,1,1,3.3333333333333335,1.0
278,2,2,6,1,1,1,3.3333333333333335,1.0
279,2,2,6,1,1,1,3.3333333333333335,1.0
280,2,2,6,1,1,1,3.3333333333333335,1.0
281,2,2,6,1,1,1,3.3333333333333335,1.0
282,2,2,6,1,1,1,3.3333333333333335,1.0
283,2,2,6,1,1,1,3.3333333333333335,1.0
284,2,2,6,1,1,1,3.3333333333333335,1.0
285,2,2,6,1,1,1,3.3333333333333335,1.0
286,2,2,6,1,1,1,3.3333333333333335,1.0
287,2,2,6,1,1,1,3.3333333333333335,1.0
288,2,2,6,1,1,1,3.3333333333333335,1.0
289,3,2,6,1,1,1,3.6666666666666665,1.0
290,3,2,6,1,1,1,3.6666666666666665,1.0
291,3,2,6,1,1,1,3.6666666666666665,1.0
292,3,2,6,1,1,1,3.6666666666666665,1.0
293,3,2,6,1,1,1,3.6666666666666665,1.0
294,3,2,6,1,1,1,3.6666666666666665,1.0
295,3,2,6,1,1,1,3.6666666666666665,1.0
296,3,2,6,1,1,1,3.6666666666666665,1.0
297,3,2,6,1,1,1,3.6666666666666665,1.0
298,3,2,6,1,1,1,3.6666666666666665,1.0
299,3,2,7,1,1,1,4.0,1.0
300,3,2,7,1,1,1,4.0,1.0
301,3,2,7,1,1,1,4.0,1.0
302,3,2,7,1,1,1,4.0,1.0
303,3,2,7,1,1,1,4.0,1.0
304,3,2,7,1,1,1,4.0,1.0
305,3,2,7,1,1,1,4.0,1.0
306,3,2,7,1,1,1,4.0,1.0
307,3,2,7,1,1,1,4.0,1.0
308,3,2,7,1,1,1,4.0,1.0
309,3,2,7,1,1,1,4.0,1.0
310,3,2,7,1,1,1,4.0,1.0
311,3,2,7,1,1,1,4.0,1.0
312,3,2,7,1,1,1,4.0,1.0
313,3,2,7,1,1,1,4.0,1.0
314,3,2,7,1,1,1,4.0,1.0
315,3,2,7,1,1,1,4.0,1.0
316,3,2,7,1,1,1,4.0,1.0
317,3,2,7,1,1,1,4.0,1.0
318,3,2,7,1,1,1,4.0,1.0
319,3,2,7,1,1,1,4.0,1.0
320,3,2,7,1,1,1,4.0,1.0
321,3,2,7,1,1,1,4.0,1.0
322,3,2,7,1,1,1,4.0,1.0
323,3,2,7,1,1,1,4.0,1.0
324,3,2,7,1,1,1,4.0,1.0
325,3,2,7,1,1,1,4.0,1.0
326,3,2,7,1,1,1,4.0,1.0
327,3,2,7,1,1,1,4.0,1.0
328,3,2,7,1,1,1,4.0,1.0
329,3,2,7,1,1,1,4.0,1.0
330,3,2,7,1,1,1,4.0,1.0
331,3,2,7,1,1,1,4.0,1.0
332,3,2,7,1,1,1,4.0,1.0
333,3,2,7,1,1,1,4.0,1.0
334,3,2,8,1,1,1,4.333333333333333,1.0
335,3,2,8,1,1,1,4.333333333333333,1.0
336,3,2,8,1,1,1,4.333333333333333,1.0
337,3,2,8,1,1,1,4.333333333333333,1.0
338,3,2,8,1,1,1,4.333333333333333,1.0
339,3,2,8,1,1,1,4.333333333333333,1.0
340,3,2,8,1,1,1,4.333333333333333,1.0
341,3,2,8,1,1,1,4.333333333333333,1.0
342,3,2,8,1,1,1,4.333333333333333,1.0
343,3,2,8,1,1,1,4.333333333333333,1.0
344,3,2,8,1,1,1,4.333333333333333,1.0
345,3,2,8,1,1,1,4.333333333333333,1.0
346,3,2,8,1,1,1,4.333333333333333,1.0
347,3,2,8,1,1,1,4.333333333333333,1.0
348,3,2,8,1,1,1,4.333333333333333,1.0
349,3,2,8,1,1,1,4.333333333333333,1.0
350,3,2,8,1,1,1,4.333333333333333,1.0
351,3,2,8,1,1,1,4.333333333333333,1.0
352,3,2,8,1,1,1,4.333333333333333,1.0
353,3,2,8,1,1,1,4.333333333333333,1.0
354,3,2,8,1,1,1,4.333333333333333,1.0
355,3,2,8,1,1,1,4.333333333333333,1.0
356,3,2,8,1,1,1,4.333333333333333,1.0
357,3,2,8,1,1,1,4.333333333333333,1.0
358,3,3,8,1,1,1,4.666666666666667,1.0
359,3,3,8,1,1,1,4.666666666666667,1.0
360,3,3,8,1,1,1,4.666666666666667,1.0
361,3,3,8,1,1,1,4.666666666666667,1.0
362,3,3,8,1,1,1,4.666666666666667,1.0
363,3,3,8,1,1,1,4.666666666666667,1.0
364,3,3,8,1,1,1,4.666666666666667,1.0
365,3,3,8,1,1,1,4.666666666666667,1.0
366,3,3,8,1,1,1,4.666666666666667,1.0
367,3,3,8,1,1,1,4.666666666666667,1.0
368,3,3,8,1,1,1,4.666666666666667,1.0
369,3,3,8,1,1,1,4.666666666666667,1.0
370,3,3,8,1,1,1,4.666666666666667,1.0
371,3,3,8,1,1,1,4.666666666666667,1.0
372,3,3,8,1,1,1,4.666666666666667,1.0
373,3,3,8,1,1,1,4.666666666666667,1.0
374,3,3,8,1,1,1,4.666666666666667,1.0
375,3,3,8,1,1,1,4.666666666666667,1.0
376,3,3,8,1,1,1,4.666666666666667,1.0
377,3,3,8,1,1,1,4.666666666666667,1.0
378,3,3,8,1,1,1,4.666666666666667,1.0
379,3,3,8,1,1,1,4.666666666666667,1.0
380,3,3,8,1,1,1,4.666666666666667,1.0
381,3,3,8,1,1,1,4.666666666666667,1.0
382,3,3,8,1,1,1,4.666666666666667,1.0
383,3,3,8,1,1,1,4.666666666666667,1.0
384,3,3,8,1,1,1,4.666666666666667,1.0
385,4,3,8,1,1,1,5.0,1.0
386,4,3,8,1,1,1,5.0,1.0
387,4,3,8,1,1,1,5.0,1.0
388,4,3,8,1,1,1,5.0,1.0
389,4,3,8,1,1,1,5.0,1.0
390,4,3,8,1,1,1,5.0,1.0
391,4,3,8,1,1,1,5.0,1.0
392,4,3,8,1,1,1,5.0,1.0
393,4,3,8,1,1,1,5.0,1.0
394,4,3,8,1,1,1,5.0,1.0
395,4,3,8,1,1,1,5.0,1.0
396,4,3,8,1,1,1,5.0,1.0
397,4,3,8,1,1,1,5.0,1.0
398,4,3,8,1,1,1,5.0,1.0
399,4,3,8,1,1,1,5.0,1.0
400,4,3,8,1,1,1,5.0,1.0
401,4,3,8,1,1,1,5.0,1.0
402,4,3,8,1,1,1,5.0,1.0
403,4,4,8,1,1,1,5.333333333333333,1.0
404,4,4,8,1,1,1,5.333333333333333,1.0
405,4,4,8,1,1,1,5.333333333333333,1.0
406,4,4,8,1,1,1,5.333333333333333,1.0
407,4,4,8,1,1,1,5.333333333333333,1.0
408,4,4,8,1,1,1,5.333333333333333,1.0
409,4,4,8,1,1,1,5.333333333333333,1.0
410,4,4,8,1,1,1,5.333333333333333,1.0
411,4,4,8,1,1,1,5.333333333333333,1.0
412,4,4,8,1,1,1,5.333333333333333,1.0
413,4,4,8,1,1,1,5.333333333333333,1.0
414,4,4,8,1,1,1,5.333333333333333,1.0
415,4,4,8,1,1,1,5.333333333333333,1.0
416,4,4,8,1,1,1,5.333333333333333,1.0
417,4,4,8,1,1,1,5.333333333333333,1.0
418,4,4,8,1,1,1,5.333333333333333,1.0
419,4,4,8,1,1,1,5.333333333333333,1.0
420,4,4,8,1,1,1,5.333333333333333,1.0
421,4,4,8,1,1,1,5.333333333333333,1.0
422,4,4,8,1,1,1,5.333333333333333,1.0
423,4,4,8,1,1,1,5.333333333333333,1.0
424,4,4,8,1,1,1,5.333333333333333,1.0
425,4,4,8,1,1,1,5.333333333333333,1.0
426,4,4,8,1,1,1,5.333333333333333,1.0
427,5,4,8,1,1,1,5.666666666666667,1.0
428,5,4,8,1,1,1,5.666666666666667,1.0
429,5,4,8,1,1,1,5.666666666666667,1.0
430,5,4,8,1,1,1,5.666666666666667,1.0
431,5,4,8,1,1,1,5.666666666666667,1.0
432,5,4,8,1,1,1,5.666666666666667,1.0
433,5,4,8,1,1,1,5.666666666666667,1.0
434,5,4,8,1,1,1,5.666666666666667,1.0
435,5,4,8,1,1,1,5.666666666666667,1.0
436,5,4,8,1,1,1,5.666666666666667,1.0
437,5,4,8,1,1,1,5.666666666666667,1.0
438,5,4,8,1,1,1,5.666666666666667,1.0
439,5,4,8,1,1,1,5.666666666666667,1.0
440,5,4,8,1,1,1,5.666666666666667,1.0
441,5,4,8,1,1,1,5.666666666666667,1.0
442,5,4,8,1,1,1,5.666666666666667,1.0
443,5,4,8,1,1,1,5.666666666666667,1.0
444,5,4,8,1,1,1,5.666666666666667,1.0
445,5,4,8,1,1,1,5.666666666666667,1.0
446,5,4,8,1,1,1,5.666666666666667,1.0
447,5,4,9,1,1,1,6.0,1.0
448,5,4,9,1,1,1,6.0,1.0
449,5,4,9,1,1,1,6.0,1.0
450,5,5,9,1,1,1,6.333333333333333,1.0
451,5,5,9,1,1,1,6.333333333333333,1.0
452,5,5,9,1,1,1,6.333333333333333,1.0
453,5,5,9,1,1,1,6.333333333333333,1.0
454,5,5,9,1,1,1,6.333333333333333,1.0
455,5,5,9,1,1,1,6.333333333333333,1.0
456,5,5,9,1,1,1,6.333333333333333,1.0
457,5,5,9,1,1,1,6.333333333333333,1.0
458,5,5,9,1,1,1,6.333333333333333,1.0
459,5,5,9,1,1,1,6.333333333333333,1.0
460,5,5,10,1,1,1,6.666666666666667,1.0
461,5,5,10,1,1,1,6.666666666666667,1.0
462,5,5,10,1,1,1,6.666666666666667,1.0
463,5,5,10,1,1,1,6.666666666666667,1.0
464,5,5,10,1,1,1,6.666666666666667,1.0
465,5,5,10,1,1,1,6.666666666666667,1.0
466,5,5,10,1,1,1,6.666666666666667,1.0
467,5,5,10,1,1,1,6.666666666666667,1.0
468,5,5,10,1,1,1,6.666666666666667,1.0
469,5,5,10,1,1,1,6.666666666666667,1.0
470,5,5,10,1,1,1,6.666666666666667,1.0
471,5,5,10,1,1,1,6.666666666666667,1.0
472,5,5,10,1,1,1,6.666666666666667,1.0
473,5,5,10,1,1,1,6.666666666666667,1.0
474,5,5,10,1,1,1,6.666666666666667,1.0
475,5,5,10,1,1,1,6.666666666666667,1.0
476,5,5,10,1,1,1,6.666666666666667,1.0
477,5,5,10,1,1,1,6.666666666666667,1.0
478,5,5,10,1,1,1,6.666666666666667,1.0
479,5,5,10,1,1,1,6.666666666666667,1.0
480,5,5,10,1,1,1,6.666666666666667,1.0
481,5,5,10,1,1,1,6.666666666666667,1.0
482,5,5,10,1,1,1,6.666666666666667,1.0
483,5,5,10,1,1,1,6.666666666666667,1.0
484,5,5,10,1,1,1,6.666666666666667,1.0
485,5,5,10,1,1,1,6.666666666666667,1.0
486,5,5,10,1,1,1,6.666666666666667,1.0
487,5,5,11,1,1,1,7.0,1.0
488,5,5,11,1,1,1,7.0,1.0
489,5,5,11,1,1,1,7.0,1.0
490,5,5,11,1,1,1,7.0,1.0
491,5,5,11,1,1,1,7.0,1.0
492,5,5,11,1,1,1,7.0,1.0
493,5,5,11,1,1,1,7.0,1.0
494,5,5,11,1,1,1,7.0,1.0
495,6,5,11,1,1,1,7.333333333333333,1.0
496,6,5,11,1,1,1,7.333333333333333,1.0
497,6,5,11,1,1,1,7.333333333333333,1.0
498,6,5,11,1,1,1,7.333333333333333,1.0
499,6,5,11,1,1,1,7.333333333333333,1.0
500,6,5,11,1,1,1,7.333333333333333,1.0
501,6,5,11,1,1,1,7.333333333333333,1.0
502,6,5,11,1,1,1,7.333333333333333,1.0
503,6,5,11,1,1,1,7.333333333333333,1.0
504,6,5,11,1,1,1,7.333333333333333,1.0
505,6,5,11,1,1,1,7.333333333333333,1.0
506,6,5,11,1,1,1,7.333333333333333,1.0
507,6,5,11,1,1,1,7.333333333333333,1.0
508,6,5,11,1,1,1,7.333333333333333,1.0
509,6,5,11,1,1,1,7.333333333333333,1.0
510,6,5,11,1,1,1,7.333333333333333,1.0
511,6,5,11,1,1,1,7.333333333333333,1.0
512,6,5,11,1,1,1,7.333333333333333,1.0
513,6,5,11,1,1,1,7.333333333333333,1.0
514,6,5,11,1,1,1,7.333333333333333,1.0
515,6,5,11,1,1,1,7.333333333333333,1.0
516,6,5,11,1,1,1,7.333333333333333,1.0
517,6,5,11,1,1,1,7.333333333333333,1.0
518,6,5,11,1,1,1,7.333333333333333,1.0
519,6,5,11,1,1,1,7.333333333333333,1.0
520,6,5,11,1,1,1,7.333333333333333,1.0
521,6,5,11,1,1,1,7.333333333333333,1.0
522,6,5,11,1,1,1,7.333333333333333,1.0
523,6,5,11,1,1,1,7.333333333333333,1.0
524,6,5,11,1,1,1,7.333333333333333,1.0
525,6,5,11,1,1,1,7.333333333333333,1.0
526,6,5,11,1,1,1,7.333333333333333,1.0
527,6,5,11,1,1,1,7.333333333333333,1.0
528,6,5,11,1,1,1,7.333333333333333,1.0
529,6,5,11,1,1,1,7.333333333333333,1.0
530,6,5,11,1,1,1,7.333333333333333,1.0
531,6,5,11,1,1,1,7.333333333333333,1.0
532,6,5,11,1,2,1,7.333333333333333,1.3333333333333333
533,6,5,11,1,2,1,7.333333333333333,1.3333333333333333
534,6,5,11,1,2,1,7.333333333333333,1.3333333333333333
535,6,5,11,1,2,1,7.333333333333333,1.3333333333333333
536,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
537,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
538,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
539,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
540,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
541,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
542,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
543,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
544,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
545,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
546,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
547,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
548,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
549,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
550,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
551,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
552,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
553,7,5,11,1,2,1,7.666666666666667,1.3333333333333333
554,8,5,11,1,2,1,8.0,1.3333333333333333
555,8,5,11,1,2,1,8.0,1.3333333333333333
556,8,5,11,1,2,1,8.0,1.3333333333333333
557,8,5,11,1,2,1,8.0,1.3333333333333333
558,8,5,11,1,2,1,8.0,1.3333333333333333
559,8,5,11,1,2,1,8.0,1.3333333333333333
560,8,5,11,1,2,1,8.0,1.3333333333333333
561,8,5,11,1,2,1,8.0,1.3333333333333333
562,8,5,11,1,2,1,8.0,1.3333333333333333
563,8,5,11,1,2,1,8.0,1.3333333333333333
564,8,5,11,1,2,1,8.0,1.3333333333333333
565,8,5,11,1,2,1,8.0,1.3333333333333333
566,8,5,11,1,2,1,8.0,1.3333333333333333
567,8,5,11,1,2,1,8.0,1.3333333333333333
568,8,5,11,1,2,1,8.0,1.3333333333333333
569,8,5,11,1,2,1,8.0,1.3333333333333333
570,8,5,11,1,2,1,8.0,1.3333333333333333
571,8,5,11,1,2,1,8.0,1.3333333333333333
572,8,5,11,1,2,1,8.0,1.3333333333333333
573,8,5,11,1,2,2,8.0,1.6666666666666667
574,8,5,11,1,2,2,8.0,1.6666666666666667
575,8,5,11,1,2,2,8.0,1.6666666666666667
576,8,5,11,1,2,2,8.0,1.6666666666666667
577,8,5,11,1,2,2,8.0,1.6666666666666667
578,8,5,11,1,2,2,8.0,1.6666666666666667
579,8,5,11,1,2,2,8.0,1.6666666666666667
580,8,5,11,1,2,2,8.0,1.6666666666666667
581,8,5,11,1,2,2,8.0,1.6666666666666667
582,8,5,11,1,2,2,8.0,1.6666666666666667
583,8,5,11,1,2,2,8.0,1.6666666666666667
584,8,5,11,1,2,2,8.0,1.6666666666666667
585,8,5,11,1,2,2,8.0,1.6666666666666667
586,8,5,11,1,2,2,8.0,1.6666666666666667
587,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
588,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
589,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
590,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
591,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
592,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
593,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
594,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
595,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
596,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
597,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
598,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
599,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
600,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
601,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
602,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
603,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
604,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
605,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
606,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
607,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
608,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
609,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
610,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
611,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
612,8,5,12,1,2,2,8.333333333333334,1.6666666666666667
613,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
614,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
615,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
616,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
617,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
618,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
619,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
620,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
621,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
622,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
623,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
624,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
625,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
626,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
627,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
628,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
629,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
630,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
631,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
632,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
633,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
634,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
635,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
636,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
637,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
638,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
639,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
640,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
641,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
642,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
643,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
644,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
645,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
646,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
647,8,6,12,1,2,2,8.666666666666666,1.6666666666666667
648,8,7,12,1,2,2,9.0,1.6666666666666667
649,8,7,12,1,2,2,9.0,1.6666666666666667
650,8,7,12,1,2,2,9.0,1.6666666666666667
651,8,7,12,1,2,2,9.0,1.6666666666666667
652,8,7,12,1,2,2,9.0,1.6666666666666667
653,8,7,12,1,2,2,9.0,1.6666666666666667
654,8,7,12,1,2,2,9.0,1.6666666666666667
655,8,7,12,1,2,2,9.0,1.6666666666666667
656,8,7,12,1,2,2,9.0,1.6666666666666667
657,8,7,12,1,2,2,9.0,1.6666666666666667
658,8,7,12,1,2,2,9.0,1.6666666666666667
659,8,7,12,1,2,2,9.0,1.6666666666666667
660,8,7,12,1,2,2,9.0,1.6666666666666667
661,8,7,12,1,2,2,9.0,1.6666666666666667
662,8,7,12,1,2,2,9.0,1.6666666666666667
663,8,7,12,1,2,2,9.0,1.6666666666666667
664,8,7,12,1,2,2,9.0,1.6666666666666667
665,8,7,12,1,2,2,9.0,1.6666666666666667
666,8,7,12,1,2,2,9.0,1.6666666666666667
667,8,7,12,1,2,2,9.0,1.6666666666666667
668,8,7,12,1,2,2,9.0,1.6666666666666667
669,8,7,12,1,2,2,9.0,1.6666666666666667
670,8,7,12,1,2,2,9.0,1.6666666666666667
671,8,7,12,1,2,2,9.0,1.6666666666666667
672,8,7,12,1,2,2,9.0,1.6666666666666667
673,8,7,12,1,2,2,9.0,1.6666666666666667
674,8,7,12,1,2,2,9.0,1.6666666666666667
675,8,7,12,1,2,2,9.0,1.6666666666666667
676,8,7,12,1,2,2,9.0,1.6666666666666667
677,8,7,12,1,2,2,9.0,1.6666666666666667
678,8,7,12,1,2,2,9.0,1.6666666666666667
679,8,7,12,1,2,2,9.0,1.6666666666666667
680,8,7,12,1,2,2,9.0,1.6666666666666667
681,8,7,12,1,2,2,9.0,1.6666666666666667
682,8,7,12,1,2,2,9.0,1.6666666666666667
683,8,7,12,1,2,2,9.0,1.6666666666666667
684,8,7,12,1,2,2,9.0,1.6666666666666667
685,8,7,12,1,2,2,9.0,1.6666666666666667
686,8,7,12,1,2,2,9.0,1.6666666666666667
687,8,7,12,1,2,2,9.0,1.6666666666666667
688,8,7,12,1,2,2,9.0,1.6666666666666667
689,8,7,12,1,2,2,9.0,1.6666666666666667
690,8,7,12,1,2,2,9.0,1.6666666666666667
691,8,7,12,1,2,2,9.0,1.6666666666666667
692,8,7,12,1,2,2,9.0,1.6666666666666667
693,8,7,12,1,2,2,9.0,1.6666666666666667
694,8,7,12,1,2,2,9.0,1.6666666666666667
695,8,7,12,1,3,2,9.0,2.0
696,8,7,12,1,3,2,9.0,2.0
697,8,7,12,1,3,2,9.0,2.0
698,8,7,12,1,3,2,9.0,2.0
699,8,7,12,1,3,2,9.0,2.0
700,8,7,12,1,3,2,9.0,2.0
701,8,7,12,1,3,2,9.0,2.0
702,8,7,12,1,3,2,9.0,2.0
703,8,7,12,1,3,2,9.0,2.0
704,8,7,12,1,3,2,9.0,2.0
705,8,7,12,1,3,2,9.0,2.0
706,8,7,12,1,3,2,9.0,2.0
707,8,7,12,1,3,2,9.0,2.0
708,8,7,12,1,3,2,9.0,2.0
709,8,7,12,1,3,2,9.0,2.0
710,8,7,12,1,3,2,9.0,2.0
711,8,7,12,1,3,2,9.0,2.0
712,8,7,12,1,3,2,9.0,2.0
713,8,7,12,1,3,2,9.0,2.0
714,8,7,12,1,3,2,9.0,2.0
715,8,7,12,1,3,2,9.0,2.0
716,8,7,12,1,3,2,9.0,2.0
717,8,7,12,1,3,2,9.0,2.0
718,8,7,12,1,3,2,9.0,2.0
719,8,7,12,1,3,2,9.0,2.0
720,8,7,12,1,3,2,9.0,2.0
721,8,7,12,1,3,2,9.0,2.0
722,8,7,12,1,3,2,9.0,2.0
723,8,7,12,1,3,2,9.0,2.0
724,8,7,12,1,3,2,9.0,2.0
725,8,7,12,1,3,2,9.0,2.0
726,8,7,12,1,3,2,9.0,2.0
727,8,7,12,1,3,2,9.0,2.0
728,8,7,12,1,3,2,9.0,2.0
729,8,7,12,1,3,2,9.0,2.0
730,8,7,12,1,3,2,9.0,2.0
731,8,7,12,1,3,2,9.0,2.0
732,8,7,12,1,3,2,9.0,2.0
733,8,7,12,1,3,2,9.0,2.0
734,8,7,12,1,4,2,9.0,2.3333333333333335
735,8,7,12,1,4,2,9.0,2.3333333333333335
736,8,7,12,1,4,2,9.0,2.3333333333333335
737,8,7,12,1,4,2,9.0,2.3333333333333335
738,8,7,12,1,4,2,9.0,2.3333333333333335
739,8,7,12,1,4,2,9.0,2.3333333333333335
740,8,7,12,1,4,2,9.0,2.3333333333333335
741,8,7,12,1,4,2,9.0,2.3333333333333335
742,8,7,12,1,4,2,9.0,2.3333333333333335
743,8,7,12,1,4,2,9.0,2.3333333333333335
744,8,7,12,1,4,2,9.0,2.3333333333333335
745,8,7,12,1,4,2,9.0,2.3333333333333335
746,8,7,12,1,4,2,9.0,2.3333333333333335
747,8,7,12,1,4,2,9.0,2.3333333333333335
748,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
749,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
750,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
751,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
752,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
753,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
754,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
755,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
756,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
757,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
758,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
759,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
760,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
761,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
762,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
763,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
764,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
765,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
766,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
767,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
768,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
769,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
770,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
771,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
772,9,7,12,1,4,2,9.333333333333334,2.3333333333333335
773,10,7,12,1,4,2,9.666666666666666,2.3333333333333335
774,10,7,12,1,4,2,9.666666666666666,2.3333333333333335
775,10,7,12,1,4,2,9.666666666666666,2.3333333333333335
776,10,7,12,1,4,2,9.666666666666666,2.3333333333333335
777,10,7,12,1,4,2,9.666666666666666,2.3333333333333335
778,10,7,12,1,4,2,9.666666666666666,2.3333333333333335
779,10,7,12,1,4,2,9.666666666666666,2.3333333333333335
780,10,7,12,1,4,2,9.666666666666666,2.3333333333333335
781,10,7,12,1,4,2,9.666666666666666,2.3333333333333335
782,10,7,12,1,4,2,9.666666666666666,2.3333333333333335
783,10,7,12,1,4,2,9.666666666666666,2.3333333333333335
784,10,7,12,1,4,2,9.666666666666666,2.3333333333333335
785,10,7,12,1,4,2,9.666666666666666,2.3333333333333335
786,10,8,12,1,4,2,10.0,2.3333333333333335
787,10,8,12,1,4,2,10.0,2.3333333333333335
788,10,8,12,1,4,2,10.0,2.3333333333333335
789,10,8,12,1,4,2,10.0,2.3333333333333335
790,10,8,12,1,4,2,10.0,2.3333333333333335
791,10,8,12,1,4,2,10.0,2.3333333333333335
792,10,8,12,1,4,2,10.0,2.3333333333333335
793,10,8,12,1,4,2,10.0,2.3333333333333335
794,10,8,12,1,4,2,10.0,2.3333333333333335
795,10,8,12,1,4,2,10.0,2.3333333333333335
796,10,8,12,1,4,2,10.0,2.3333333333333335
797,10,8,12,1,4,2,10.0,2.3333333333333335
798,10,8,12,1,4,2,10.0,2.3333333333333335
799,10,8,12,1,4,2,10.0,2.3333333333333335
800,10,8,12,1,4,2,10.0,2.3333333333333335
801,10,8,12,1,4,2,10.0,2.3333333333333335
802,10,8,12,1,4,2,10.0,2.3333333333333335
803,10,8,12,1,4,2,10.0,2.3333333333333335
804,10,8,12,1,4,2,10.0,2.3333333333333335
805,10,8,12,1,4,2,10.0,2.3333333333333335
806,10,8,12,1,4,2,10.0,2.3333333333333335
807,10,8,12,1,4,2,10.0,2.3333333333333335
808,11,8,12,1,4,2,10.333333333333334,2.3333333333333335
809,11,8,12,1,4,2,10.333333333333334,2.3333333333333335
810,11,8,12,1,5,2,10.333333333333334,2.6666666666666665
811,11,8,12,1,5,2,10.333333333333334,2.6666666666666665
812,11,8,12,1,5,2,10.333333333333334,2.6666666666666665
813,11,8,12,1,5,2,10.333333333333334,2.6666666666666665
814,11,8,12,1,5,2,10.333333333333334,2.6666666666666665
815,11,8,12,1,5,2,10.333333333333334,2.6666666666666665
816,11,8,12,1,5,2,10.333333333333334,2.6666666666666665
817,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
818,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
819,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
820,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
821,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
822,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
823,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
824,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
825,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
826,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
827,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
828,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
829,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
830,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
831,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
832,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
833,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
834,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
835,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
836,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
837,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
838,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
839,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
840,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
841,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
842,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
843,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
844,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
845,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
846,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
847,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
848,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
849,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
850,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
851,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
852,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
853,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
854,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
855,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
856,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
857,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
858,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
859,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
860,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
861,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
862,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
863,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
864,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
865,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
866,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
867,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
868,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
869,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
870,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
871,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
872,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
873,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
874,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
875,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
876,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
877,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
878,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
879,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
880,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
881,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
882,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
883,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
884,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
885,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
886,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
887,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
888,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
889,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
890,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
891,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
892,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
893,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
894,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
895,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
896,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
897,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
898,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
899,12,8,12,1,5,2,10.666666666666666,2.6666666666666665
900,13,8,12,1,5,2,11.0,2.6666666666666665
901,13,8,12,1,5,2,11.0,2.6666666666666665
902,13,8,12,1,5,2,11.0,2.6666666666666665
903,13,8,12,1,5,2,11.0,2.6666666666666665
904,13,8,12,1,5,2,11.0,2.6666666666666665
905,13,8,12,1,5,2,11.0,2.6666666666666665
906,13,8,12,1,5,2,11.0,2.6666666666666665
907,13,8,12,1,5,2,11.0,2.6666666666666665
908,13,8,12,1,5,2,11.0,2.6666666666666665
909,13,8,12,1,5,2,11.0,2.6666666666666665
910,13,8,12,1,5,2,11.0,2.6666666666666665
911,13,8,12,1,5,2,11.0,2.6666666666666665
912,13,8,12,1,5,2,11.0,2.6666666666666665
913,13,8,12,1,5,2,11.0,2.6666666666666665
914,13,8,12,1,5,2,11.0,2.6666666666666665
915,13,8,12,1,5,2,11.0,2.6666666666666665
916,13,8,12,1,5,2,11.0,2.6666666666666665
917,13,8,12,1,5,2,11.0,2.6666666666666665
918,13,8,12,1,5,2,11.0,2.6666666666666665
919,13,8,12,1,5,2,11.0,2.6666666666666665
920,13,8,12,1,5,2,11.0,2.6666666666666665
921,13,8,12,1,5,2,11.0,2.6666666666666665
922,13,8,12,1,5,2,11.0,2.6666666666666665
923,13,8,12,1,5,2,11.0,2.6666666666666665
924,13,8,12,1,5,2,11.0,2.6666666666666665
925,13,8,12,1,5,2,11.0,2.6666666666666665
926,13,8,12,1,5,2,11.0,2.6666666666666665
927,13,8,12,1,5,2,11.0,2.6666666666666665
928,13,8,12,1,5,2,11.0,2.6666666666666665
929,13,8,12,1,5,2,11.0,2.6666666666666665
930,13,8,12,1,5,2,11.0,2.6666666666666665
931,13,8,12,1,5,2,11.0,2.6666666666666665
932,13,8,12,1,5,2,11.0,2.6666666666666665
933,13,8,12,1,5,2,11.0,2.6666666666666665
934,13,8,12,1,5,2,11.0,2.6666666666666665
935,13,8,12,1,5,2,11.0,2.6666666666666665
936,13,8,12,1,5,2,11.0,2.6666666666666665
937,13,8,12,1,5,2,11.0,2.6666666666666665
938,13,8,12,1,5,2,11.0,2.6666666666666665
939,13,8,12,1,5,2,11.0,2.6666666666666665
940,13,8,12,1,5,2,11.0,2.6666666666666665
941,13,8,12,1,5,2,11.0,2.6666666666666665
942,13,8,12,1,5,2,11.0,2.6666666666666665
943,13,8,12,1,5,2,11.0,2.6666666666666665
944,13,8,12,1,5,2,11.0,2.6666666666666665
945,13,8,12,2,5,2,11.0,3.0
946,14,8,12,2,5,2,11.333333333333334,3.0
947,14,8,12,2,5,2,11.333333333333334,3.0
948,14,8,12,2,5,2,11.333333333333334,3.0
949,14,8,12,2,5,2,11.333333333333334,3.0
950,14,8,12,2,5,2,11.333333333333334,3.0
951,14,8,12,2,5,2,11.333333333333334,3.0
952,14,8,12,2,5,2,11.333333333333334,3.0
953,14,8,12,2,5,2,11.333333333333334,3.0
954,14,8,12,2,5,2,11.333333333333334,3.0
955,14,8,12,2,5,2,11.333333333333334,3.0
956,14,8,12,2,5,2,11.333333333333334,3.0
957,14,8,12,2,5,2,11.333333333333334,3.0
958,14,8,12,2,5,2,11.333333333333334,3.0
959,14,8,12,2,5,2,11.333333333333334,3.0
960,14,8,12,2,5,2,11.333333333333334,3.0
961,14,8,12,2,5,2,11.333333333333334,3.0
962,14,8,12,2,5,2,11.333333333333334,3.0
963,14,8,12,2,5,2,11.333333333333334,3.0
964,14,8,12,2,5,2,11.333333333333334,3.0
965,14,8,12,2,5,2,11.333333333333334,3.0
966,14,8,12,2,5,2,11.333333333333334,3.0
967,14,8,12,2,5,2,11.333333333333334,3.0
968,14,8,12,2,5,2,11.333333333333334,3.0
969,14,8,12,2,5,2,11.333333333333334,3.0
970,14,8,12,2,5,2,11.333333333333334,3.0
971,14,8,12,2,5,2,11.333333333333334,3.0
972,14,8,12,2,5,2,11.333333333333334,3.0
973,14,8,12,2,5,2,11.333333333333334,3.0
974,15,8,12,2,5,2,11.666666666666666,3.0
975,15,8,12,2,5,2,11.666666666666666,3.0
976,15,8,12,2,5,2,11.666666666666666,3.0
977,15,8,12,2,5,2,11.666666666666666,3.0
978,15,8,12,2,5,2,11.666666666666666,3.0
979,15,8,12,2,5,2,11.666666666666666,3.0
980,15,8,12,2,5,2,11.666666666666666,3.0
981,15,8,12,2,5,2,11.666666666666666,3.0
982,15,8,12,2,5,2,11.666666666666666,3.0
983,15,8,12,2,5,2,11.666666666666666,3.0
984,15,8,12,2,5,2,11.666666666666666,3.0
985,15,8,12,2,5,2,11.666666666666666,3.0
986,15,8,12,2,5,2,11.666666666666666,3.0
987,15,8,12,2,5,2,11.666666666666666,3.0
988,15,8,12,2,5,2,11.666666666666666,3.0
989,15,8,12,2,5,2,11.666666666666666,3.0
990,15,8,12,2,5,2,11.666666666666666,3.0
991,15,8,12,2,5,2,11.666666666666666,3.0
992,15,8,12,2,5,2,11.666666666666666,3.0
993,15,8,12,2,5,2,11.666666666666666,3.0
994,15,8,12,2,5,2,11.666666666666666,3.0
995,15,8,12,2,5,2,11.666666666666666,3.0
996,15,8,12,2,5,2,11.666666666666666,3.0
997,15,8,12,2,5,2,11.666666666666666,3.0
998,15,8,12,2,5,2,11.666666666666666,3.0
999,15,8,12,2,5,2,11.666666666666666,3.0
1000,15,8,12,2,5,2,11.666666666666666,3.0
1001,15,8,12,2,5,2,11.666666666666666,3.0
1002,15,8,12,2,5,2,11.666666666666666,3.0
1003,15,8,12,2,5,2,11.666666666666666,3.0
1004,15,8,12,2,5,2,11.666666666666666,3.0
1005,15,8,12,2,5,2,11.666666666666666,3.0
1006,15,8,12,2,5,2,11.666666666666666,3.0
1007,15,8,12,2,5,2,11.666666666666666,3.0
1008,15,8,12,2,5,2,11.666666666666666,3.0
1009,15,8,12,2,5,2,11.666666666666666,3.0
1010,15,8,12,2,5,2,11.666666666666666,3.0
1011,15,8,12,2,5,2,11.666666666666666,3.0
1012,15,8,12,2,5,2,11.666666666666666,3.0
1013,15,8,12,2,5,2,11.666666666666666,3.0
1014,15,8,12,2,5,2,11.666666666666666,3.0
1015,15,8,12,2,5,2,11.666666666666666,3.0
1016,15,8,12,2,5,2,11.666666666666666,3.0
1017,15,8,12,2,5,2,11.666666666666666,3.0
1018,15,8,12,2,5,2,11.666666666666666,3.0
1019,15,8,12,2,5,2,11.666666666666666,3.0
1020,15,8,12,2,5,2,11.666666666666666,3.0
1021,15,8,12,2,5,2,11.666666666666666,3.0
1022,15,8,12,2,5,2,11.666666666666666,3.0
1023,15,8,12,2,5,2,11.666666666666666,3.0
1024,15,8,12,2,5,2,11.666666666666666,3.0
1025,15,8,12,2,5,2,11.666666666666666,3.0
1026,15,8,12,2,5,2,11.666666666666666,3.0
1027,15,8,12,2,5,2,11.666666666666666,3.0
1028,15,8,12,2,5,2,11.666666666666666,3.0
1029,15,8,12,2,5,2,11.666666666666666,3.0
1030,15,8,12,2,5,2,11.666666666666666,3.0
1031,15,8,12,2,5,2,11.666666666666666,3.0
1032,15,8,12,2,5,2,11.666666666666666,3.0
1033,15,8,12,2,5,2,11.666666666666666,3.0
1034,15,8,12,2,5,2,11.666666666666666,3.0
1035,15,8,12,2,5,2,11.666666666666666,3.0
1036,15,8,12,2,5,2,11.666666666666666,3.0
1037,15,8,12,2,5,2,11.666666666666666,3.0
1038,15,8,12,2,5,2,11.666666666666666,3.0
1039,15,8,12,2,5,2,11.666666666666666,3.0
1040,15,8,12,2,5,2,11.666666666666666,3.0
1041,15,8,12,2,5,2,11.666666666666666,3.0
1042,15,8,12,2,5,2,11.666666666666666,3.0
1043,15,8,12,2,5,2,11.666666666666666,3.0
1044,15,8,12,2,5,2,11.666666666666666,3.0
1045,15,8,12,2,5,2,11.666666666666666,3.0
1046,15,8,12,2,5,2,11.666666666666666,3.0
1047,15,8,12,2,5,2,11.666666666666666,3.0
1048,15,8,12,2,5,2,11.666666666666666,3.0
1049,15,8,12,2,5,2,11.666666666666666,3.0
1050,15,8,12,2,5,2,11.666666666666666,3.0
1051,15,8,12,2,5,2,11.666666666666666,3.0
1052,15,8,12,2,5,2,11.666666666666666,3.0
1053,15,8,12,2,5,2,11.666666666666666,3.0
1054,15,8,12,2,5,2,11.666666666666666,3.0
1055,15,8,12,2,5,2,11.666666666666666,3.0
1056,15,8,12,2,5,2,11.666666666666666,3.0
1057,15,8,12,2,5,2,11.666666666666666,3.0
1058,15,8,12,2,5,2,11.666666666666666,3.0
1059,15,8,12,2,5,2,11.666666666666666,3.0
1060,15,8,12,2,5,2,11.666666666666666,3.0
1061,15,8,12,2,5,2,11.666666666666666,3.0
1062,15,8,12,2,5,2,11.666666666666666,3.0
1063,15,8,12,2,5,2,11.666666666666666,3.0
1064,15,8,12,2,5,2,11.666666666666666,3.0
1065,15,8,12,2,5,2,11.666666666666666,3.0
1066,15,8,12,2,5,2,11.666666666666666,3.0
1067,15,8,12,2,5,2,11.666666666666666,3.0
1068,15,8,12,2,5,2,11.666666666666666,3.0
1069,15,8,12,2,5,2,11.666666666666666,3.0
1070,15,8,12,2,5,2,11.666666666666666,3.0
1071,15,8,12,2,5,2,11.666666666666666,3.0
1072,15,8,12,2,5,2,11.666666666666666,3.0
1073,15,8,12,2,5,2,11.666666666666666,3.0
1074,15,8,12,2,5,2,11.666666666666666,3.0
1075,15,8,12,2,5,2,11.666666666666666,3.0
1076,15,8,12,2,5,2,11.666666666666666,3.0
1077,15,8,12,2,5,2,11.666666666666666,3.0
1078,15,8,12,2,5,2,11.666666666666666,3.0
1079,15,8,12,2,5,2,11.666666666666666,3.0
1080,15,8,12,2,5,2,11.666666666666666,3.0
1081,15,8,12,2,5,2,11.666666666666666,3.0
1082,15,8,12,2,5,2,11.666666666666666,3.0
1083,15,8,12,2,5,2,11.666666666666666,3.0
1084,15,8,12,2,5,2,11.666666666666666,3.0
1085,15,8,12,2,5,2,11.666666666666666,3.0
1086,15,8,12,2,5,2,11.666666666666666,3.0
1087,15,8,12,2,5,2,11.666666666666666,3.0
1088,15,8,12,2,5,2,11.666666666666666,3.0
1089,15,8,12,2,5,2,11.666666666666666,3.0
1090,15,8,12,2,5,2,11.666666666666666,3.0
1091,15,8,12,2,5,2,11.666666666666666,3.0
1092,15,8,12,2,5,2,11.666666666666666,3.0
1093,15,8,12,2,5,2,11.666666666666666,3.0
1094,15,8,12,2,5,2,11.666666666666666,3.0
1095,15,8,12,2,5,2,11.666666666666666,3.0
1096,15,8,12,2,5,2,11.666666666666666,3.0
1097,15,8,12,2,5,2,11.666666666666666,3.0
1098,15,8,12,2,5,2,11.666666666666666,3.0
1099,15,8,12,2,5,2,11.666666666666666,3.0
1100,15,8,12,2,5,2,11.666666666666666,3.0
1101,15,8,12,2,5,2,11.666666666666666,3.0
1102,15,8,12,2,5,2,11.666666666666666,3.0
1103,15,8,12,2,5,2,11.666666666666666,3.0
1104,15,8,12,2,5,2,11.666666666666666,3.0
1105,15,8,12,2,5,2,11.666666666666666,3.0
1106,15,8,12,2,5,2,11.666666666666666,3.0
1107,15,8,12,2,5,2,11.666666666666666,3.0
1108,15,8,12,2,5,2,11.666666666666666,3.0
1109,15,8,12,2,5,2,11.666666666666666,3.0
1110,15,8,12,2,5,2,11.666666666666666,3.0
1111,15,8,12,2,5,2,11.666666666666666,3.0
1112,15,8,12,2,5,2,11.666666666666666,3.0
1113,15,8,12,2,5,2,11.666666666666666,3.0
1114,15,8,12,2,5,2,11.666666666666666,3.0
1115,15,8,12,2,5,2,11.666666666666666,3.0
1116,15,8,12,2,5,2,11.666666666666666,3.0
1117,15,8,12,2,5,2,11.666666666666666,3.0
1118,15,8,12,2,5,2,11.666666666666666,3.0
1119,15,8,12,2,5,2,11.666666666666666,3.0
1120,15,8,12,2,5,2,11.666666666666666,3.0
1121,15,8,12,2,5,2,11.666666666666666,3.0
1122,15,8,12,2,5,2,11.666666666666666,3.0
1123,15,8,12,2,5,2,11.666666666666666,3.0
1124,15,8,12,2,5,2,11.666666666666666,3.0
1125,15,8,12,2,5,2,11.666666666666666,3.0
1126,15,8,12,2,5,2,11.666666666666666,3.0
1127,15,8,12,2,5,2,11.666666666666666,3.0
1128,15,8,12,2,5,2,11.666666666666666,3.0
1129,15,8,12,2,5,2,11.666666666666666,3.0
1130,15,8,12,2,5,2,11.666666666666666,3.0
1131,15,8,12,2,5,2,11.666666666666666,3.0
1132,15,8,12,2,5,2,11.666666666666666,3.0
1133,15,8,12,2,5,2,11.666666666666666,3.0
1134,15,8,12,2,5,2,11.666666666666666,3.0
1135,15,8,12,2,5,2,11.666666666666666,3.0
1136,15,8,12,2,5,2,11.666666666666666,3.0
1137,15,8,12,2,5,2,11.666666666666666,3.0
1138,15,8,12,2,5,2,11.666666666666666,3.0
1139,15,8,12,2,5,2,11.666666666666666,3.0
1140,15,8,12,2,5,2,11.666666666666666,3.0
1141,15,8,12,2,5,2,11.666666666666666,3.0
1142,15,8,12,2,5,2,11.666666666666666,3.0
1143,15,8,12,2,5,2,11.666666666666666,3.0
1144,15,8,12,2,5,2,11.666666666666666,3.0
1145,15,8,12,2,5,2,11.666666666666666,3.0
1146,15,8,12,2,5,2,11.666666666666666,3.0
1147,15,8,12,2,5,2,11.666666666666666,3.0
1148,15,8,12,2,5,2,11.666666666666666,3.0
1149,15,8,12,2,5,2,11.666666666666666,3.0
1150,15,8,12,2,5,2,11.666666666666666,3.0
1151,15,8,12,2,5,2,11.666666666666666,3.0
1152,15,8,12,2,5,2,11.666666666666666,3.0
1153,15,8,12,2,5,2,11.666666666666666,3.0
1154,15,8,12,2,5,2,11.666666666666666,3.0
1155,15,8,12,2,5,2,11.666666666666666,3.0
1156,15,8,12,2,5,2,11.666666666666666,3.0
1157,15,8,12,2,5,2,11.666666666666666,3.0
1158,15,8,12,2,5,2,11.666666666666666,3.0
1159,15,8,12,2,5,2,11.666666666666666,3.0
1160,15,8,12,2,5,2,11.666666666666666,3.0
1161,15,8,12,2,5,2,11.666666666666666,3.0
1162,15,8,12,2,5,2,11.666666666666666,3.0
1163,15,8,12,2,5,2,11.666666666666666,3.0
1164,15,8,12,2,5,2,11.666666666666666,3.0
1165,15,8,12,2,5,2,11.666666666666666,3.0
1166,15,8,12,2,5,2,11.666666666666666,3.0
1167,15,8,12,2,5,2,11.666666666666666,3.0
1168,15,8,12,2,5,2,11.666666666666666,3.0
1169,15,8,12,2,5,2,11.666666666666666,3.0
1170,15,8,12,2,5,2,11.666666666666666,3.0
1171,15,8,12,2,5,2,11.666666666666666,3.0
1172,15,8,12,2,5,2,11.666666666666666,3.0
1173,15,8,12,2,5,2,11.666666666666666,3.0
1174,15,8,12,2,5,2,11.666666666666666,3.0
1175,15,8,12,2,5,2,11.666666666666666,3.0
1176,15,8,12,2,5,2,11.666666666666666,3.0
1177,15,8,12,2,5,2,11.666666666666666,3.0
1178,15,8,12,2,5,2,11.666666666666666,3.0
1179,15,8,12,2,5,2,11.666666666666666,3.0
1180,15,8,12,2,5,2,11.666666666666666,3.0
1181,15,8,12,2,5,2,11.666666666666666,3.0
1182,15,8,12,2,5,2,11.666666666666666,3.0
1183,15,8,12,2,5,2,11.666666666666666,3.0
1184,15,8,12,2,5,2,11.666666666666666,3.0
1185,15,8,12,2,5,2,11.666666666666666,3.0
1186,15,8,12,2,5,2,11.666666666666666,3.0
1187,15,8,12,2,5,2,11.666666666666666,3.0
1188,15,8,12,2,5,2,11.666666666666666,3.0
1189,15,8,12,2,5,2,11.666666666666666,3.0
1190,15,8,12,2,5,2,11.666666666666666,3.0
1191,15,8,12,2,5,2,11.666666666666666,3.0
1192,15,8,12,2,5,2,11.666666666666666,3.0
1193,15,8,12,2,5,2,11.666666666666666,3.0
1194,15,8,12,2,5,2,11.666666666666666,3.0
1195,15,8,12,2,5,2,11.666666666666666,3.0
1196,15,8,12,2,5,2,11.666666666666666,3.0
1197,15,8,12,2,5,2,11.666666666666666,3.0
1198,15,8,12,2,6,2,11.666666666666666,3.3333333333333335
1199,15,8,12,2,6,2,11.666666666666666,3.3333333333333335


==> plots_used/userStudy_SundayShows.txt <==
Time (s),factchecker-U1,factchecker-U2,factchecker-U3,sql-U4,sql-U5,sql-U6,factchecker-U8,factchecker-AVG,sql-AVG
0,0,0,0,0,0,0,0,0.0,0.0
1,0,0,0,0,0,0,0,0.0,0.0
2,0,0,0,0,0,0,0,0.0,0.0
3,0,0,0,0,0,0,0,0.0,0.0
4,0,0,0,0,0,0,0,0.0,0.0
5,0,0,0,0,0,0,0,0.0,0.0
6,0,0,0,0,0,0,0,0.0,0.0
7,0,0,0,0,0,0,0,0.0,0.0
8,0,0,0,0,0,0,0,0.0,0.0
9,0,0,0,0,0,0,0,0.0,0.0
10,0,0,0,0,0,0,0,0.0,0.0
11,0,0,0,0,0,0,0,0.0,0.0
12,0,0,0,0,0,0,0,0.0,0.0
13,0,0,0,0,0,0,0,0.0,0.0
14,0,0,0,0,0,0,0,0.0,0.0
15,0,0,0,0,0,0,0,0.0,0.0
16,0,0,0,0,0,0,0,0.0,0.0
17,0,0,0,0,0,0,0,0.0,0.0
18,0,0,0,0,0,0,0,0.0,0.0
19,0,0,1,0,0,0,0,0.25,0.0
20,0,0,1,0,0,0,0,0.25,0.0
21,0,0,1,0,0,0,0,0.25,0.0
22,0,0,1,0,0,0,0,0.25,0.0
23,0,0,1,0,0,0,0,0.25,0.0
24,0,0,1,0,0,0,0,0.25,0.0
25,0,0,1,0,0,0,0,0.25,0.0
26,0,0,1,0,0,0,0,0.25,0.0
27,0,0,1,0,0,0,0,0.25,0.0
28,0,0,1,0,0,0,0,0.25,0.0
29,0,0,1,0,0,0,0,0.25,0.0
30,0,0,1,0,0,0,0,0.25,0.0
31,0,0,1,0,0,0,0,0.25,0.0
32,0,0,1,0,0,0,0,0.25,0.0
33,0,0,1,0,0,0,0,0.25,0.0
34,0,0,1,0,0,0,0,0.25,0.0
35,0,0,1,0,0,0,0,0.25,0.0
36,0,0,1,0,0,0,0,0.25,0.0
37,0,0,1,0,0,0,0,0.25,0.0
38,0,0,1,0,0,0,0,0.25,0.0
39,0,0,1,0,0,0,0,0.25,0.0
40,0,0,1,0,0,0,0,0.25,0.0
41,0,0,1,0,0,0,0,0.25,0.0
42,0,0,1,0,0,0,0,0.25,0.0
43,0,0,1,0,0,0,0,0.25,0.0
44,0,0,1,0,0,0,0,0.25,0.0
45,0,1,1,0,0,0,0,0.5,0.0
46,0,1,1,0,0,0,0,0.5,0.0
47,0,1,1,0,0,0,0,0.5,0.0
48,0,1,1,0,0,0,0,0.5,0.0
49,0,1,1,0,0,0,0,0.5,0.0
50,0,1,1,0,0,0,0,0.5,0.0
51,0,1,1,0,0,0,0,0.5,0.0
52,0,1,1,0,0,0,0,0.5,0.0
53,0,1,1,0,0,0,0,0.5,0.0
54,0,1,1,0,0,0,0,0.5,0.0
55,0,1,1,0,0,0,0,0.5,0.0
56,0,1,1,0,0,0,0,0.5,0.0
57,0,1,1,0,0,0,0,0.5,0.0
58,0,1,1,0,0,0,0,0.5,0.0
59,0,1,1,0,0,0,0,0.5,0.0
60,0,1,2,0,0,0,0,0.75,0.0
61,0,1,2,0,0,0,0,0.75,0.0
62,0,1,2,0,0,0,0,0.75,0.0
63,0,1,2,0,0,0,0,0.75,0.0
64,0,1,3,0,0,0,0,1.0,0.0
65,0,1,3,0,0,0,0,1.0,0.0
66,0,1,4,0,0,0,0,1.25,0.0
67,0,1,4,0,0,0,0,1.25,0.0
68,0,1,4,0,0,0,0,1.25,0.0
69,0,1,4,0,0,0,0,1.25,0.0
70,0,1,4,0,0,0,0,1.25,0.0
71,0,1,4,0,0,0,0,1.25,0.0
72,0,2,4,0,0,0,0,1.5,0.0
73,0,2,4,0,0,0,0,1.5,0.0
74,0,2,5,0,0,0,0,1.75,0.0
75,0,2,5,0,0,0,0,1.75,0.0
76,0,3,5,0,0,0,1,2.25,0.0
77,0,3,6,0,0,0,1,2.5,0.0
78,0,3,6,0,0,0,1,2.5,0.0
79,0,3,6,0,0,0,1,2.5,0.0
80,0,3,6,0,0,0,1,2.5,0.0
81,0,3,6,0,0,0,1,2.5,0.0
82,0,3,6,0,0,0,1,2.5,0.0
83,0,3,6,0,0,0,1,2.5,0.0
84,0,3,6,0,0,0,1,2.5,0.0
85,0,3,6,0,0,0,1,2.5,0.0
86,0,4,6,0,0,0,1,2.75,0.0
87,0,4,6,0,0,0,1,2.75,0.0
88,0,4,6,0,0,0,1,2.75,0.0
89,0,4,6,0,0,0,1,2.75,0.0
90,0,4,6,0,0,0,1,2.75,0.0
91,0,4,6,0,0,0,1,2.75,0.0
92,0,4,6,0,0,0,1,2.75,0.0
93,0,4,6,0,0,0,1,2.75,0.0
94,0,4,6,0,0,0,1,2.75,0.0
95,0,4,6,0,0,0,1,2.75,0.0
96,0,4,6,0,0,0,1,2.75,0.0
97,0,5,6,0,0,0,1,3.0,0.0
98,0,5,6,0,0,0,1,3.0,0.0
99,0,5,6,0,0,0,1,3.0,0.0
100,0,5,6,0,0,0,1,3.0,0.0
101,0,5,6,0,0,0,1,3.0,0.0
102,0,5,6,0,0,0,1,3.0,0.0
103,0,5,6,0,0,0,1,3.0,0.0
104,0,5,6,0,0,0,1,3.0,0.0
105,0,5,6,0,0,0,1,3.0,0.0
106,0,5,6,0,0,0,1,3.0,0.0
107,0,5,6,0,0,0,1,3.0,0.0
108,1,6,6,0,0,0,1,3.5,0.0
109,1,6,6,0,0,0,1,3.5,0.0
110,1,6,6,0,0,1,1,3.5,0.3333333333333333
111,1,6,6,0,0,1,1,3.5,0.3333333333333333
112,1,6,6,0,0,1,1,3.5,0.3333333333333333
113,1,6,6,0,0,1,1,3.5,0.3333333333333333
114,1,6,6,0,0,1,1,3.5,0.3333333333333333
115,1,6,6,0,0,1,1,3.5,0.3333333333333333
116,1,6,6,0,0,1,1,3.5,0.3333333333333333
117,1,6,6,0,0,1,1,3.5,0.3333333333333333
118,1,6,6,0,0,1,1,3.5,0.3333333333333333
119,1,6,6,0,0,1,1,3.5,0.3333333333333333
120,1,6,6,0,0,1,1,3.5,0.3333333333333333
121,1,6,6,0,0,1,1,3.5,0.3333333333333333
122,1,6,6,0,0,1,1,3.5,0.3333333333333333
123,1,6,6,0,0,1,1,3.5,0.3333333333333333
124,1,6,6,0,0,1,1,3.5,0.3333333333333333
125,2,6,6,0,1,1,1,3.75,0.6666666666666666
126,2,6,6,0,1,1,1,3.75,0.6666666666666666
127,2,6,6,0,1,1,1,3.75,0.6666666666666666
128,2,6,6,0,1,1,1,3.75,0.6666666666666666
129,2,6,6,0,1,1,1,3.75,0.6666666666666666
130,2,6,6,0,1,1,1,3.75,0.6666666666666666
131,2,6,6,0,1,1,1,3.75,0.6666666666666666
132,2,6,6,0,1,1,1,3.75,0.6666666666666666
133,2,6,6,0,1,1,1,3.75,0.6666666666666666
134,2,6,6,0,1,1,1,3.75,0.6666666666666666
135,2,6,6,0,1,1,1,3.75,0.6666666666666666
136,2,6,6,0,1,1,1,3.75,0.6666666666666666
137,3,6,6,0,1,1,1,4.0,0.6666666666666666
138,3,6,6,0,1,1,1,4.0,0.6666666666666666
139,3,6,6,0,1,1,1,4.0,0.6666666666666666
140,3,6,6,0,1,1,1,4.0,0.6666666666666666
141,3,6,6,0,1,2,1,4.0,1.0
142,3,6,6,0,1,2,1,4.0,1.0
143,3,6,6,0,1,2,1,4.0,1.0
144,3,6,6,0,1,2,1,4.0,1.0
145,3,6,6,0,1,2,1,4.0,1.0
146,3,6,6,0,1,2,1,4.0,1.0
147,3,6,6,0,1,2,1,4.0,1.0
148,3,6,6,0,1,2,1,4.0,1.0
149,3,6,6,0,1,2,1,4.0,1.0
150,3,6,6,0,1,2,1,4.0,1.0
151,3,6,6,0,1,2,1,4.0,1.0
152,4,6,6,0,1,2,1,4.25,1.0
153,4,6,6,0,1,2,1,4.25,1.0
154,4,6,6,0,1,2,1,4.25,1.0
155,4,6,6,0,1,2,1,4.25,1.0
156,5,6,6,0,1,2,1,4.5,1.0
157,5,6,6,0,1,2,1,4.5,1.0
158,5,6,6,0,1,2,1,4.5,1.0
159,5,6,6,0,1,2,1,4.5,1.0
160,5,6,6,0,1,2,1,4.5,1.0
161,5,6,6,0,1,2,1,4.5,1.0
162,5,6,6,0,1,2,1,4.5,1.0
163,5,6,6,0,1,2,1,4.5,1.0
164,6,6,6,0,1,2,1,4.75,1.0
165,6,6,6,0,1,2,1,4.75,1.0
166,6,6,6,0,1,2,1,4.75,1.0
167,6,6,6,0,1,2,1,4.75,1.0
168,6,6,6,0,1,2,2,5.0,1.0
169,6,6,6,0,1,2,2,5.0,1.0
170,6,6,6,0,1,2,2,5.0,1.0
171,6,6,6,0,1,2,2,5.0,1.0
172,6,6,6,0,1,2,2,5.0,1.0
173,6,6,6,0,1,2,2,5.0,1.0
174,6,6,6,0,1,2,3,5.25,1.0
175,6,6,6,0,1,2,3,5.25,1.0
176,6,6,6,0,1,2,3,5.25,1.0
177,6,6,6,0,1,2,3,5.25,1.0
178,6,6,6,0,1,2,3,5.25,1.0
179,6,6,6,0,1,2,3,5.25,1.0
180,6,6,6,0,1,2,3,5.25,1.0
181,6,6,6,0,1,2,4,5.5,1.0
182,6,6,6,0,1,2,4,5.5,1.0
183,6,6,6,0,1,2,4,5.5,1.0
184,6,6,6,0,1,2,4,5.5,1.0
185,6,6,6,0,1,2,4,5.5,1.0
186,6,6,6,0,1,3,4,5.5,1.3333333333333333
187,6,6,6,0,1,3,4,5.5,1.3333333333333333
188,6,6,6,0,1,3,4,5.5,1.3333333333333333
189,6,6,6,0,1,3,4,5.5,1.3333333333333333
190,6,6,6,0,1,3,4,5.5,1.3333333333333333
191,6,6,6,0,1,3,4,5.5,1.3333333333333333
192,6,6,6,0,1,3,4,5.5,1.3333333333333333
193,6,6,6,0,1,3,4,5.5,1.3333333333333333
194,6,6,6,0,1,3,4,5.5,1.3333333333333333
195,6,6,6,0,1,3,4,5.5,1.3333333333333333
196,6,6,6,0,1,3,4,5.5,1.3333333333333333
197,6,6,6,0,1,3,5,5.75,1.3333333333333333
198,6,6,6,0,1,3,5,5.75,1.3333333333333333
199,6,6,6,0,1,3,5,5.75,1.3333333333333333
200,6,6,6,0,1,3,5,5.75,1.3333333333333333
201,6,6,7,0,1,3,5,6.0,1.3333333333333333
202,6,6,7,0,1,3,5,6.0,1.3333333333333333
203,6,6,7,0,1,3,5,6.0,1.3333333333333333
204,6,6,7,0,1,3,5,6.0,1.3333333333333333
205,6,6,7,0,1,3,6,6.25,1.3333333333333333
206,6,6,7,0,1,3,6,6.25,1.3333333333333333
207,6,6,7,0,1,3,6,6.25,1.3333333333333333
208,6,6,7,0,1,3,6,6.25,1.3333333333333333
209,7,6,7,0,1,3,6,6.5,1.3333333333333333
210,7,6,7,0,1,3,6,6.5,1.3333333333333333
211,7,6,7,0,1,3,6,6.5,1.3333333333333333
212,7,6,7,0,1,3,6,6.5,1.3333333333333333
213,7,6,7,0,1,4,6,6.5,1.6666666666666667
214,7,6,7,0,1,4,6,6.5,1.6666666666666667
215,7,6,7,0,1,4,6,6.5,1.6666666666666667
216,7,6,7,0,1,4,6,6.5,1.6666666666666667
217,7,6,7,0,1,4,6,6.5,1.6666666666666667
218,7,6,7,0,1,4,6,6.5,1.6666666666666667
219,7,6,7,0,1,4,6,6.5,1.6666666666666667
220,7,6,7,0,1,4,6,6.5,1.6666666666666667
221,7,6,7,0,1,4,6,6.5,1.6666666666666667
222,7,6,7,0,1,4,6,6.5,1.6666666666666667
223,7,6,7,0,1,4,6,6.5,1.6666666666666667
224,7,6,7,0,1,4,6,6.5,1.6666666666666667
225,7,6,7,0,1,4,6,6.5,1.6666666666666667
226,7,6,7,0,1,4,6,6.5,1.6666666666666667
227,7,6,7,0,1,4,6,6.5,1.6666666666666667
228,7,6,7,0,1,4,6,6.5,1.6666666666666667
229,7,6,7,0,1,4,6,6.5,1.6666666666666667
230,7,6,7,0,1,4,6,6.5,1.6666666666666667
231,7,6,7,0,1,4,6,6.5,1.6666666666666667
232,7,6,7,1,1,4,6,6.5,2.0
233,7,6,7,1,1,4,6,6.5,2.0
234,7,6,7,1,1,4,6,6.5,2.0
235,7,6,7,1,1,4,6,6.5,2.0
236,7,6,7,1,1,4,6,6.5,2.0
237,7,6,7,1,1,4,6,6.5,2.0
238,7,6,7,1,1,4,6,6.5,2.0
239,7,6,7,1,1,4,6,6.5,2.0
240,7,6,7,1,1,4,6,6.5,2.0
241,7,6,7,1,1,5,6,6.5,2.3333333333333335
242,7,6,7,1,1,5,6,6.5,2.3333333333333335
243,7,6,7,1,1,5,6,6.5,2.3333333333333335
244,7,6,7,1,1,5,6,6.5,2.3333333333333335
245,7,6,7,1,1,5,6,6.5,2.3333333333333335
246,7,6,7,1,1,5,6,6.5,2.3333333333333335
247,7,6,7,1,1,5,6,6.5,2.3333333333333335
248,7,6,7,1,1,5,6,6.5,2.3333333333333335
249,7,6,7,2,1,5,6,6.5,2.6666666666666665
250,7,6,7,2,1,5,6,6.5,2.6666666666666665
251,7,6,7,2,1,5,6,6.5,2.6666666666666665
252,7,6,7,2,1,5,6,6.5,2.6666666666666665
253,7,6,7,2,1,5,6,6.5,2.6666666666666665
254,7,6,7,2,1,5,6,6.5,2.6666666666666665
255,7,6,7,2,1,5,6,6.5,2.6666666666666665
256,7,6,7,2,1,5,6,6.5,2.6666666666666665
257,7,6,7,2,1,5,6,6.5,2.6666666666666665
258,7,6,7,2,1,5,6,6.5,2.6666666666666665
259,7,6,7,2,1,5,6,6.5,2.6666666666666665
260,7,6,7,2,1,5,6,6.5,2.6666666666666665
261,7,6,7,2,1,5,6,6.5,2.6666666666666665
262,7,6,7,2,1,5,6,6.5,2.6666666666666665
263,7,6,7,2,1,5,6,6.5,2.6666666666666665
264,7,6,7,2,1,5,6,6.5,2.6666666666666665
265,7,6,7,2,1,5,6,6.5,2.6666666666666665
266,7,6,7,2,1,5,6,6.5,2.6666666666666665
267,7,6,7,2,1,5,6,6.5,2.6666666666666665
268,7,6,7,2,1,5,6,6.5,2.6666666666666665
269,7,6,7,2,1,5,6,6.5,2.6666666666666665
270,7,6,7,2,1,5,6,6.5,2.6666666666666665
271,7,6,7,2,1,5,6,6.5,2.6666666666666665
272,7,6,7,2,1,5,6,6.5,2.6666666666666665
273,7,6,7,2,1,5,6,6.5,2.6666666666666665
274,7,6,7,2,1,5,6,6.5,2.6666666666666665
275,7,6,7,2,1,5,6,6.5,2.6666666666666665
276,7,6,7,2,1,5,6,6.5,2.6666666666666665
277,7,6,7,2,1,5,6,6.5,2.6666666666666665
278,7,6,7,2,1,5,6,6.5,2.6666666666666665
279,7,6,7,2,1,5,7,6.75,2.6666666666666665
280,7,6,7,2,1,6,7,6.75,3.0
281,7,6,7,2,1,6,7,6.75,3.0
282,7,6,7,2,1,6,7,6.75,3.0
283,7,6,7,2,1,6,7,6.75,3.0
284,7,6,7,2,1,6,7,6.75,3.0
285,7,6,7,2,1,6,7,6.75,3.0
286,7,6,7,2,1,6,7,6.75,3.0
287,7,6,7,2,1,6,7,6.75,3.0
288,7,6,7,2,1,6,7,6.75,3.0
289,7,6,7,2,1,6,7,6.75,3.0
290,7,6,7,2,1,6,7,6.75,3.0
291,7,6,7,2,1,6,7,6.75,3.0
292,7,6,7,2,1,6,7,6.75,3.0
293,7,6,7,2,1,6,7,6.75,3.0
294,7,6,7,2,1,6,7,6.75,3.0
295,7,6,7,2,1,6,7,6.75,3.0
296,7,6,7,2,1,6,7,6.75,3.0
297,7,6,7,2,1,6,7,6.75,3.0
298,7,6,7,2,1,6,7,6.75,3.0
299,7,6,7,2,1,7,7,6.75,3.3333333333333335


==> plots_used/userStudy_eloblatter.txt <==
Time (s),sql-U1,sql-U2,sql-U3,sql-U4,factchecker-U5,factchecker-U6,factchecker-U7,sql-U8,factchecker-AVG,sql-AVG
0,0,0,0,0,0,0,0,0,0.0,0.0
1,0,0,0,0,0,0,0,0,0.0,0.0
2,0,0,0,0,0,0,0,0,0.0,0.0
3,0,0,0,0,0,0,0,0,0.0,0.0
4,0,0,0,0,0,0,0,0,0.0,0.0
5,0,0,0,0,0,0,0,0,0.0,0.0
6,0,0,0,0,0,0,0,0,0.0,0.0
7,0,0,0,0,0,0,0,0,0.0,0.0
8,0,0,0,0,0,0,0,0,0.0,0.0
9,0,0,0,0,0,0,0,0,0.0,0.0
10,0,0,0,0,0,0,0,0,0.0,0.0
11,0,0,0,0,0,1,0,0,0.3333333333333333,0.0
12,0,0,0,0,0,1,0,0,0.3333333333333333,0.0
13,0,0,0,0,0,1,0,0,0.3333333333333333,0.0
14,0,0,0,0,0,1,0,0,0.3333333333333333,0.0
15,0,0,0,0,0,1,0,0,0.3333333333333333,0.0
16,0,0,0,0,0,1,0,0,0.3333333333333333,0.0
17,0,0,0,0,0,1,0,0,0.3333333333333333,0.0
18,0,0,0,0,0,1,0,0,0.3333333333333333,0.0
19,0,0,0,0,0,1,0,0,0.3333333333333333,0.0
20,0,0,0,0,0,1,0,0,0.3333333333333333,0.0
21,0,0,0,0,0,1,0,0,0.3333333333333333,0.0
22,0,0,0,0,0,1,0,0,0.3333333333333333,0.0
23,0,0,0,0,0,2,1,0,1.0,0.0
24,0,0,0,0,0,2,1,0,1.0,0.0
25,0,0,0,0,0,2,1,0,1.0,0.0
26,0,0,0,0,0,2,1,0,1.0,0.0
27,0,0,0,0,0,2,1,0,1.0,0.0
28,0,0,0,0,0,2,1,0,1.0,0.0
29,0,0,0,0,0,2,1,0,1.0,0.0
30,0,0,0,0,0,2,1,0,1.0,0.0
31,0,0,0,0,0,2,1,0,1.0,0.0
32,0,0,0,0,0,2,1,0,1.0,0.0
33,0,0,0,0,0,2,1,0,1.0,0.0
34,0,0,0,0,0,2,1,0,1.0,0.0
35,0,0,0,0,0,2,1,0,1.0,0.0
36,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
37,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
38,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
39,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
40,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
41,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
42,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
43,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
44,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
45,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
46,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
47,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
48,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
49,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
50,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
51,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
52,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
53,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
54,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
55,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
56,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
57,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
58,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
59,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
60,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
61,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
62,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
63,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
64,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
65,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
66,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
67,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
68,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
69,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
70,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
71,0,0,0,0,1,2,1,0,1.3333333333333333,0.0
72,0,0,0,0,2,2,1,0,1.6666666666666667,0.0
73,0,0,0,0,2,2,2,0,2.0,0.0
74,0,0,0,0,2,2,2,0,2.0,0.0
75,0,0,0,0,2,2,2,0,2.0,0.0
76,0,0,0,0,2,2,2,0,2.0,0.0
77,0,0,0,0,2,2,2,0,2.0,0.0
78,0,0,0,0,2,2,2,0,2.0,0.0
79,0,0,0,0,2,2,2,0,2.0,0.0
80,0,0,0,0,2,2,2,0,2.0,0.0
81,0,0,0,0,2,2,2,0,2.0,0.0
82,0,0,0,0,2,2,2,0,2.0,0.0
83,0,0,0,0,2,2,2,0,2.0,0.0
84,0,0,0,0,2,2,2,0,2.0,0.0
85,0,0,0,0,2,2,2,0,2.0,0.0
86,0,0,0,0,2,2,2,0,2.0,0.0
87,0,0,0,0,2,2,2,0,2.0,0.0
88,0,0,0,0,2,2,2,0,2.0,0.0
89,0,0,0,0,3,2,2,0,2.3333333333333335,0.0
90,0,0,0,0,3,2,2,0,2.3333333333333335,0.0
91,0,0,0,0,3,2,2,0,2.3333333333333335,0.0
92,0,0,0,0,3,2,2,0,2.3333333333333335,0.0
93,0,0,0,0,3,2,2,0,2.3333333333333335,0.0
94,0,0,0,0,3,2,2,0,2.3333333333333335,0.0
95,0,0,0,0,3,2,2,0,2.3333333333333335,0.0
96,0,0,0,0,3,2,2,0,2.3333333333333335,0.0
97,0,0,0,0,3,2,2,0,2.3333333333333335,0.0
98,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
99,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
100,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
101,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
102,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
103,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
104,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
105,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
106,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
107,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
108,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
109,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
110,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
111,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
112,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
113,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
114,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
115,0,0,0,0,4,2,2,0,2.6666666666666665,0.0
116,0,0,1,0,4,3,2,0,3.0,0.2
117,0,0,1,0,4,3,3,0,3.3333333333333335,0.2
118,0,0,1,0,4,3,3,0,3.3333333333333335,0.2
119,0,0,1,0,4,3,3,0,3.3333333333333335,0.2
120,0,0,1,0,4,3,3,0,3.3333333333333335,0.2
121,0,0,1,0,4,3,3,0,3.3333333333333335,0.2
122,0,0,1,0,4,3,3,0,3.3333333333333335,0.2
123,0,0,1,0,4,3,3,0,3.3333333333333335,0.2
124,0,0,1,0,4,3,3,0,3.3333333333333335,0.2
125,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
126,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
127,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
128,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
129,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
130,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
131,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
132,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
133,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
134,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
135,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
136,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
137,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
138,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
139,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
140,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
141,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
142,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
143,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
144,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
145,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
146,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
147,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
148,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
149,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
150,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
151,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
152,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
153,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
154,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
155,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
156,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
157,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
158,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
159,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
160,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
161,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
162,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
163,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
164,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
165,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
166,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
167,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
168,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
169,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
170,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
171,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
172,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
173,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
174,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
175,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
176,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
177,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
178,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
179,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
180,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
181,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
182,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
183,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
184,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
185,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
186,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
187,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
188,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
189,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
190,0,1,1,0,4,3,4,0,3.6666666666666665,0.4
191,0,1,2,0,4,3,4,0,3.6666666666666665,0.6
192,0,1,2,0,4,3,4,0,3.6666666666666665,0.6
193,0,1,2,0,4,3,4,0,3.6666666666666665,0.6
194,0,1,2,0,4,3,4,0,3.6666666666666665,0.6
195,0,1,2,0,4,3,4,0,3.6666666666666665,0.6
196,0,1,2,0,4,3,4,0,3.6666666666666665,0.6
197,0,1,2,0,4,3,4,0,3.6666666666666665,0.6
198,1,1,2,0,4,3,4,0,3.6666666666666665,0.8
199,1,1,2,0,4,3,4,0,3.6666666666666665,0.8
200,1,1,2,0,4,3,4,0,3.6666666666666665,0.8
201,1,1,2,0,4,3,4,0,3.6666666666666665,0.8
202,1,1,2,0,4,3,4,0,3.6666666666666665,0.8
203,1,1,2,0,4,3,4,0,3.6666666666666665,0.8
204,1,1,2,0,4,3,4,0,3.6666666666666665,0.8
205,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
206,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
207,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
208,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
209,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
210,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
211,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
212,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
213,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
214,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
215,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
216,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
217,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
218,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
219,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
220,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
221,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
222,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
223,1,2,2,0,4,3,4,0,3.6666666666666665,1.0
224,1,2,2,0,4,3,4,1,3.6666666666666665,1.2
225,1,2,2,0,4,3,4,1,3.6666666666666665,1.2
226,1,2,2,0,4,3,4,1,3.6666666666666665,1.2
227,1,2,2,0,4,3,4,1,3.6666666666666665,1.2
228,1,2,2,0,4,3,4,1,3.6666666666666665,1.2
229,1,2,2,0,4,3,4,1,3.6666666666666665,1.2
230,1,2,2,0,4,3,4,1,3.6666666666666665,1.2
231,1,2,2,0,4,3,4,1,3.6666666666666665,1.2
232,1,2,2,0,4,3,4,1,3.6666666666666665,1.2
233,1,2,2,0,4,3,4,1,3.6666666666666665,1.2
234,1,2,2,0,4,3,4,1,3.6666666666666665,1.2
235,1,2,2,0,4,3,4,1,3.6666666666666665,1.2
236,1,2,2,0,4,3,4,1,3.6666666666666665,1.2
237,1,2,2,0,4,3,4,1,3.6666666666666665,1.2
238,1,2,2,0,4,3,4,1,3.6666666666666665,1.2
239,1,2,2,0,4,3,4,1,3.6666666666666665,1.2
240,1,2,2,0,4,3,4,1,3.6666666666666665,1.2
241,1,2,2,0,4,4,4,1,4.0,1.2
242,1,2,2,0,4,4,4,1,4.0,1.2
243,1,2,2,0,4,4,4,1,4.0,1.2
244,1,2,2,0,4,4,4,1,4.0,1.2
245,1,2,2,0,4,4,4,1,4.0,1.2
246,1,2,2,0,4,4,4,1,4.0,1.2
247,1,2,3,0,4,4,4,1,4.0,1.4
248,1,2,3,0,4,4,4,1,4.0,1.4
249,1,2,3,0,4,4,4,1,4.0,1.4
250,1,2,3,0,4,4,4,1,4.0,1.4
251,1,2,3,0,4,4,4,1,4.0,1.4
252,1,2,3,0,4,4,4,1,4.0,1.4
253,1,2,3,0,4,4,4,1,4.0,1.4
254,1,2,3,0,4,4,4,1,4.0,1.4
255,1,2,3,0,4,4,4,1,4.0,1.4
256,1,2,3,0,4,4,4,1,4.0,1.4
257,1,2,3,0,4,4,4,1,4.0,1.4
258,1,2,3,0,4,4,4,1,4.0,1.4
259,1,2,3,0,4,4,4,1,4.0,1.4
260,1,2,3,0,4,4,4,1,4.0,1.4
261,1,2,3,0,4,4,4,1,4.0,1.4
262,1,2,3,0,4,4,4,1,4.0,1.4
263,1,2,3,0,4,4,4,1,4.0,1.4
264,1,2,3,0,4,4,4,1,4.0,1.4
265,1,2,3,0,4,4,4,1,4.0,1.4
266,1,2,3,0,4,4,4,1,4.0,1.4
267,1,2,3,0,4,4,4,1,4.0,1.4
268,1,2,3,0,4,4,4,1,4.0,1.4
269,1,2,3,0,4,4,4,1,4.0,1.4
270,1,2,3,0,4,4,4,1,4.0,1.4
271,1,2,3,0,4,4,4,1,4.0,1.4
272,1,2,3,0,4,4,4,1,4.0,1.4
273,1,2,3,0,4,4,4,1,4.0,1.4
274,1,2,3,0,4,4,4,1,4.0,1.4
275,1,2,3,0,4,4,4,1,4.0,1.4
276,1,2,3,0,4,4,4,1,4.0,1.4
277,1,2,3,0,4,4,4,1,4.0,1.4
278,1,2,3,0,4,4,4,1,4.0,1.4
279,1,2,3,0,4,4,4,1,4.0,1.4
280,1,2,3,0,4,4,4,1,4.0,1.4
281,1,2,3,0,4,4,4,1,4.0,1.4
282,1,2,3,0,4,4,4,1,4.0,1.4
283,1,2,3,0,4,4,4,1,4.0,1.4
284,1,2,3,0,4,4,4,1,4.0,1.4
285,1,2,3,0,4,4,4,1,4.0,1.4
286,1,2,3,0,4,4,4,1,4.0,1.4
287,1,2,3,0,4,4,4,1,4.0,1.4
288,1,2,3,0,4,4,4,1,4.0,1.4
289,1,2,3,0,4,4,4,1,4.0,1.4
290,1,2,3,0,4,4,4,1,4.0,1.4
291,1,2,3,0,4,4,4,1,4.0,1.4
292,1,2,3,0,4,4,4,1,4.0,1.4
293,1,2,3,0,4,4,4,1,4.0,1.4
294,1,2,3,0,4,4,4,1,4.0,1.4
295,1,2,3,0,4,4,4,1,4.0,1.4
296,1,2,3,0,4,4,4,1,4.0,1.4
297,1,2,3,0,4,4,4,1,4.0,1.4
298,1,2,3,0,4,4,4,1,4.0,1.4
299,1,2,3,0,4,4,4,1,4.0,1.4


==> plots_used/userStudy_flyingetiquettesurvey.txt <==
Time (s),sql-U1,sql-U2,factchecker-U4,factchecker-U5,factchecker-U6,factchecker-U7,factchecker-AVG,sql-AVG
0,0,0,0,0,0,0,0.0,0.0
1,0,0,0,0,0,0,0.0,0.0
2,0,0,0,0,0,0,0.0,0.0
3,0,0,0,0,0,0,0.0,0.0
4,0,0,0,0,0,0,0.0,0.0
5,0,0,0,0,0,0,0.0,0.0
6,0,0,0,0,0,0,0.0,0.0
7,0,0,0,0,0,0,0.0,0.0
8,0,0,0,0,0,0,0.0,0.0
9,0,0,0,0,0,0,0.0,0.0
10,0,0,0,0,0,0,0.0,0.0
11,0,0,0,0,0,0,0.0,0.0
12,0,0,0,0,0,0,0.0,0.0
13,0,0,0,0,0,0,0.0,0.0
14,0,0,0,0,0,0,0.0,0.0
15,0,0,0,0,0,0,0.0,0.0
16,0,0,0,0,0,0,0.0,0.0
17,0,0,0,0,0,0,0.0,0.0
18,0,0,0,0,0,0,0.0,0.0
19,0,0,0,0,0,0,0.0,0.0
20,0,0,0,0,0,0,0.0,0.0
21,0,0,0,0,0,0,0.0,0.0
22,0,0,0,0,0,0,0.0,0.0
23,0,0,0,0,0,0,0.0,0.0
24,0,0,0,1,0,0,0.25,0.0
25,0,0,0,1,0,0,0.25,0.0
26,0,0,0,1,0,0,0.25,0.0
27,0,0,0,1,0,0,0.25,0.0
28,0,0,0,1,0,0,0.25,0.0
29,0,0,1,1,0,0,0.5,0.0
30,0,0,1,1,0,0,0.5,0.0
31,0,0,1,1,0,0,0.5,0.0
32,0,0,1,1,0,0,0.5,0.0
33,0,0,1,1,0,0,0.5,0.0
34,0,0,1,1,0,0,0.5,0.0
35,0,0,1,1,0,0,0.5,0.0
36,0,0,1,1,0,0,0.5,0.0
37,0,0,1,1,0,0,0.5,0.0
38,0,0,1,1,0,0,0.5,0.0
39,0,0,1,1,0,0,0.5,0.0
40,0,0,1,1,0,0,0.5,0.0
41,0,0,1,1,0,0,0.5,0.0
42,0,0,1,1,0,0,0.5,0.0
43,0,0,1,1,0,0,0.5,0.0
44,0,0,1,1,1,0,0.75,0.0
45,0,0,1,1,1,0,0.75,0.0
46,0,0,1,1,1,0,0.75,0.0
47,0,0,1,1,1,0,0.75,0.0
48,0,0,1,1,1,0,0.75,0.0
49,0,0,1,1,1,0,0.75,0.0
50,0,0,1,1,1,0,0.75,0.0
51,0,0,1,1,1,0,0.75,0.0
52,0,0,1,1,1,0,0.75,0.0
53,0,0,1,1,1,0,0.75,0.0
54,0,0,1,1,1,0,0.75,0.0
55,0,0,1,1,1,0,0.75,0.0
56,0,0,1,1,1,0,0.75,0.0
57,0,0,1,1,1,0,0.75,0.0
58,0,0,1,1,1,0,0.75,0.0
59,0,0,1,1,1,0,0.75,0.0
60,0,0,1,1,1,0,0.75,0.0
61,0,0,1,1,1,0,0.75,0.0
62,0,0,1,1,1,0,0.75,0.0
63,0,0,1,1,1,0,0.75,0.0
64,0,0,2,1,1,0,1.0,0.0
65,0,0,2,1,1,0,1.0,0.0
66,0,0,2,1,1,0,1.0,0.0
67,0,0,2,1,1,0,1.0,0.0
68,0,0,2,1,1,0,1.0,0.0
69,0,0,2,1,1,0,1.0,0.0
70,0,0,2,1,1,0,1.0,0.0
71,0,0,2,1,1,0,1.0,0.0
72,0,0,2,1,1,0,1.0,0.0
73,0,0,2,1,1,0,1.0,0.0
74,0,0,2,1,1,0,1.0,0.0
75,0,0,2,1,2,0,1.25,0.0
76,0,0,2,1,2,0,1.25,0.0
77,0,0,2,1,2,0,1.25,0.0
78,0,0,3,1,2,0,1.5,0.0
79,0,0,3,1,3,0,1.75,0.0
80,0,0,3,1,3,0,1.75,0.0
81,0,0,3,1,3,0,1.75,0.0
82,0,0,3,1,3,0,1.75,0.0
83,0,0,3,1,3,0,1.75,0.0
84,0,0,3,1,3,0,1.75,0.0
85,0,0,3,1,3,0,1.75,0.0
86,0,0,3,1,4,0,2.0,0.0
87,0,0,3,1,4,0,2.0,0.0
88,0,0,3,1,4,0,2.0,0.0
89,0,0,3,1,4,0,2.0,0.0
90,0,0,3,2,5,0,2.5,0.0
91,0,0,4,2,5,0,2.75,0.0
92,0,0,4,2,5,0,2.75,0.0
93,0,0,4,2,5,0,2.75,0.0
94,0,0,4,2,5,0,2.75,0.0
95,0,0,4,3,5,0,3.0,0.0
96,0,0,4,3,5,0,3.0,0.0
97,0,0,5,3,5,0,3.25,0.0
98,0,0,5,3,6,0,3.5,0.0
99,0,1,5,3,6,0,3.5,0.5
100,0,1,5,3,6,0,3.5,0.5
101,0,1,6,3,6,0,3.75,0.5
102,0,1,6,3,6,0,3.75,0.5
103,0,1,6,3,6,0,3.75,0.5
104,0,1,6,3,6,0,3.75,0.5
105,0,1,6,3,6,0,3.75,0.5
106,0,1,6,3,6,0,3.75,0.5
107,0,1,6,3,6,0,3.75,0.5
108,0,1,6,3,6,0,3.75,0.5
109,0,1,6,3,6,0,3.75,0.5
110,0,1,6,3,6,0,3.75,0.5
111,0,1,6,3,6,0,3.75,0.5
112,0,1,6,3,6,0,3.75,0.5
113,0,1,6,3,6,0,3.75,0.5
114,0,1,6,3,6,0,3.75,0.5
115,0,1,6,3,6,0,3.75,0.5
116,0,1,6,3,6,0,3.75,0.5
117,0,1,6,3,6,0,3.75,0.5
118,0,1,6,4,6,0,4.0,0.5
119,0,1,6,4,6,0,4.0,0.5
120,1,1,6,4,6,0,4.0,1.0
121,1,1,6,4,6,0,4.0,1.0
122,1,1,6,4,6,0,4.0,1.0
123,1,1,6,4,6,0,4.0,1.0
124,1,1,6,4,6,0,4.0,1.0
125,1,1,6,5,6,0,4.25,1.0
126,1,1,6,5,6,0,4.25,1.0
127,1,1,6,5,6,0,4.25,1.0
128,1,1,6,6,6,0,4.5,1.0
129,1,1,6,6,6,0,4.5,1.0
130,1,1,6,6,7,0,4.75,1.0
131,1,1,6,6,7,0,4.75,1.0
132,1,1,6,6,7,0,4.75,1.0
133,1,1,6,6,7,0,4.75,1.0
134,1,1,6,6,7,0,4.75,1.0
135,1,1,6,6,7,1,5.0,1.0
136,1,1,6,6,7,1,5.0,1.0
137,1,1,6,6,7,1,5.0,1.0
138,1,1,6,6,7,1,5.0,1.0
139,1,1,6,6,7,1,5.0,1.0
140,1,1,6,6,7,1,5.0,1.0
141,1,1,6,6,7,1,5.0,1.0
142,1,1,7,6,7,1,5.25,1.0
143,1,1,7,6,7,1,5.25,1.0
144,1,1,7,6,7,1,5.25,1.0
145,1,1,7,6,7,1,5.25,1.0
146,1,1,7,6,7,1,5.25,1.0
147,1,1,7,6,7,1,5.25,1.0
148,1,1,7,6,7,1,5.25,1.0
149,1,1,7,6,7,1,5.25,1.0
150,1,1,7,6,7,1,5.25,1.0
151,1,1,7,6,7,1,5.25,1.0
152,1,1,7,6,7,1,5.25,1.0
153,1,1,7,6,7,1,5.25,1.0
154,1,1,7,6,7,1,5.25,1.0
155,1,1,7,6,7,1,5.25,1.0
156,1,1,7,6,7,1,5.25,1.0
157,1,1,7,6,7,1,5.25,1.0
158,1,1,7,6,7,1,5.25,1.0
159,1,1,7,6,7,1,5.25,1.0
160,1,1,7,6,7,1,5.25,1.0
161,1,1,7,6,7,1,5.25,1.0
162,1,1,7,6,7,1,5.25,1.0
163,1,1,7,6,7,1,5.25,1.0
164,1,1,7,6,7,1,5.25,1.0
165,1,1,7,6,7,1,5.25,1.0
166,1,1,7,6,7,1,5.25,1.0
167,1,1,7,6,7,1,5.25,1.0
168,1,1,7,6,7,1,5.25,1.0
169,1,1,7,6,7,1,5.25,1.0
170,1,1,7,6,7,1,5.25,1.0
171,1,1,7,6,8,1,5.5,1.0
172,1,1,7,6,8,1,5.5,1.0
173,1,1,7,6,8,1,5.5,1.0
174,1,1,7,6,8,1,5.5,1.0
175,1,1,7,6,8,1,5.5,1.0
176,1,1,7,6,8,1,5.5,1.0
177,1,1,7,6,8,1,5.5,1.0
178,1,1,7,6,8,1,5.5,1.0
179,1,1,7,6,8,1,5.5,1.0
180,1,1,7,6,8,2,5.75,1.0
181,1,1,7,6,8,2,5.75,1.0
182,1,1,7,6,8,2,5.75,1.0
183,1,1,7,6,8,2,5.75,1.0
184,1,1,7,6,8,2,5.75,1.0
185,1,1,7,6,8,2,5.75,1.0
186,1,1,7,6,8,2,5.75,1.0
187,1,1,7,6,8,2,5.75,1.0
188,1,1,7,6,8,3,6.0,1.0
189,1,1,7,6,8,3,6.0,1.0
190,1,1,7,6,8,3,6.0,1.0
191,1,1,7,6,8,3,6.0,1.0
192,1,1,7,6,8,3,6.0,1.0
193,1,1,7,6,8,3,6.0,1.0
194,1,1,7,6,8,4,6.25,1.0
195,1,1,7,6,8,4,6.25,1.0
196,1,1,7,6,8,4,6.25,1.0
197,1,1,7,6,8,4,6.25,1.0
198,1,1,7,6,8,4,6.25,1.0
199,1,1,7,6,8,5,6.5,1.0
200,1,1,7,6,8,5,6.5,1.0
201,1,1,7,6,8,6,6.75,1.0
202,1,1,7,6,8,6,6.75,1.0
203,1,1,7,6,8,6,6.75,1.0
204,1,1,7,6,8,6,6.75,1.0
205,1,1,7,6,8,6,6.75,1.0
206,1,1,7,6,8,6,6.75,1.0
207,1,1,7,6,8,6,6.75,1.0
208,1,1,7,6,8,6,6.75,1.0
209,1,1,7,6,8,6,6.75,1.0
210,1,1,7,6,8,6,6.75,1.0
211,1,1,7,6,8,6,6.75,1.0
212,1,1,7,6,8,6,6.75,1.0
213,1,1,7,6,8,6,6.75,1.0
214,1,1,7,6,8,6,6.75,1.0
215,1,1,7,6,8,6,6.75,1.0
216,1,1,7,7,8,6,7.0,1.0
217,1,1,7,7,8,6,7.0,1.0
218,1,1,7,7,8,6,7.0,1.0
219,1,1,7,7,8,6,7.0,1.0
220,1,1,7,7,8,6,7.0,1.0
221,1,1,7,7,8,6,7.0,1.0
222,1,1,7,7,8,6,7.0,1.0
223,1,1,7,7,8,6,7.0,1.0
224,1,1,7,7,8,6,7.0,1.0
225,1,1,7,7,8,6,7.0,1.0
226,1,1,7,7,8,6,7.0,1.0
227,1,1,7,7,8,6,7.0,1.0
228,1,1,7,7,8,6,7.0,1.0
229,1,1,7,7,8,6,7.0,1.0
230,1,1,7,7,8,6,7.0,1.0
231,1,1,7,7,8,6,7.0,1.0
232,1,1,7,7,8,6,7.0,1.0
233,1,1,7,7,8,6,7.0,1.0
234,1,1,7,7,8,6,7.0,1.0
235,1,1,7,7,8,6,7.0,1.0
236,1,1,7,7,8,6,7.0,1.0
237,1,1,7,7,8,6,7.0,1.0
238,1,1,7,7,8,6,7.0,1.0
239,1,1,7,7,8,6,7.0,1.0
240,1,1,7,7,8,6,7.0,1.0
241,1,1,7,7,8,6,7.0,1.0
242,1,1,7,7,8,6,7.0,1.0
243,1,1,7,7,8,6,7.0,1.0
244,1,1,7,7,8,6,7.0,1.0
245,1,1,7,7,8,6,7.0,1.0
246,1,1,7,7,8,6,7.0,1.0
247,1,1,7,7,8,6,7.0,1.0
248,1,1,7,7,8,6,7.0,1.0
249,1,1,7,7,8,6,7.0,1.0
250,1,1,7,7,8,6,7.0,1.0
251,1,1,7,7,8,6,7.0,1.0
252,1,1,7,7,8,6,7.0,1.0
253,1,1,7,7,8,6,7.0,1.0
254,1,1,7,7,8,6,7.0,1.0
255,1,1,7,7,8,6,7.0,1.0
256,1,1,7,7,8,6,7.0,1.0
257,1,1,7,7,8,6,7.0,1.0
258,1,1,7,7,8,6,7.0,1.0
259,1,1,7,7,8,6,7.0,1.0
260,1,1,7,7,8,6,7.0,1.0
261,1,1,7,7,8,6,7.0,1.0
262,1,1,7,7,8,6,7.0,1.0
263,1,1,7,7,8,6,7.0,1.0
264,1,1,7,7,8,6,7.0,1.0
265,1,1,7,7,8,6,7.0,1.0
266,1,1,7,7,8,6,7.0,1.0
267,1,1,7,7,8,6,7.0,1.0
268,1,1,7,7,8,6,7.0,1.0
269,1,1,7,7,8,6,7.0,1.0
270,1,1,7,7,8,6,7.0,1.0
271,1,1,7,7,8,6,7.0,1.0
272,1,1,7,7,8,6,7.0,1.0
273,1,1,7,7,8,6,7.0,1.0
274,1,1,7,7,8,6,7.0,1.0
275,1,1,7,7,8,6,7.0,1.0
276,1,1,7,7,8,6,7.0,1.0
277,1,1,7,7,8,6,7.0,1.0
278,1,1,7,7,8,6,7.0,1.0
279,1,1,7,7,8,6,7.0,1.0
280,1,1,7,7,8,6,7.0,1.0
281,1,1,7,7,8,6,7.0,1.0
282,1,1,7,7,8,6,7.0,1.0
283,1,1,7,7,8,6,7.0,1.0
284,1,1,7,7,8,6,7.0,1.0
285,1,1,7,7,8,6,7.0,1.0
286,1,1,7,7,8,6,7.0,1.0
287,1,1,7,7,8,6,7.0,1.0
288,1,1,7,7,8,6,7.0,1.0
289,1,1,7,7,8,6,7.0,1.0
290,1,1,7,7,8,6,7.0,1.0
291,1,1,7,7,8,6,7.0,1.0
292,1,1,7,7,8,6,7.0,1.0
293,1,1,7,7,8,6,7.0,1.0
294,1,1,7,7,8,6,7.0,1.0
295,1,1,7,7,8,6,7.0,1.0
296,1,1,7,7,8,6,7.0,1.0
297,1,1,7,7,8,6,7.0,1.0
298,1,1,7,7,8,6,7.0,1.0
299,1,1,7,7,8,6,7.0,1.0
300,1,1,7,7,8,6,7.0,1.0
301,2,1,7,7,8,6,7.0,1.5
302,2,1,7,7,8,6,7.0,1.5
303,2,1,7,7,8,6,7.0,1.5
304,2,1,7,7,8,6,7.0,1.5
305,2,1,7,7,8,6,7.0,1.5
306,2,1,7,7,8,6,7.0,1.5
307,2,1,7,7,8,6,7.0,1.5
308,2,1,7,7,8,6,7.0,1.5
309,2,1,7,7,8,6,7.0,1.5
310,2,1,7,7,8,6,7.0,1.5
311,2,1,7,7,8,6,7.0,1.5
312,2,1,7,7,8,6,7.0,1.5
313,2,1,7,7,8,6,7.0,1.5
314,2,1,7,7,8,6,7.0,1.5
315,2,1,7,7,8,6,7.0,1.5
316,2,1,7,7,8,6,7.0,1.5
317,2,1,7,7,8,6,7.0,1.5
318,2,1,7,7,8,6,7.0,1.5
319,2,1,7,7,8,6,7.0,1.5
320,2,1,7,7,8,6,7.0,1.5
321,2,1,7,7,8,6,7.0,1.5
322,2,1,7,7,8,6,7.0,1.5
323,2,2,7,7,8,6,7.0,2.0
324,2,2,7,7,8,6,7.0,2.0
325,2,2,7,7,8,6,7.0,2.0
326,2,2,7,7,8,6,7.0,2.0
327,2,2,7,7,8,6,7.0,2.0
328,2,2,7,7,8,6,7.0,2.0
329,2,2,7,7,8,6,7.0,2.0
330,2,2,7,7,8,6,7.0,2.0
331,2,2,7,7,8,6,7.0,2.0
332,2,2,7,7,8,6,7.0,2.0
333,3,2,7,7,8,6,7.0,2.5
334,3,2,7,7,8,6,7.0,2.5
335,3,2,7,7,8,6,7.0,2.5
336,3,2,7,7,8,6,7.0,2.5
337,3,2,7,7,8,6,7.0,2.5
338,3,2,7,7,8,6,7.0,2.5
339,3,2,7,7,8,6,7.0,2.5
340,3,2,7,7,8,6,7.0,2.5
341,3,3,7,7,8,6,7.0,3.0
342,3,3,7,7,8,6,7.0,3.0
343,3,3,7,7,8,6,7.0,3.0
344,3,3,7,7,8,6,7.0,3.0
345,3,3,7,7,8,6,7.0,3.0
346,3,3,7,7,8,6,7.0,3.0
347,3,3,7,7,8,6,7.0,3.0
348,3,3,7,7,8,6,7.0,3.0
349,3,3,7,7,8,6,7.0,3.0
350,3,3,7,7,8,6,7.0,3.0
351,3,3,7,7,8,6,7.0,3.0
352,3,3,7,7,8,6,7.0,3.0
353,3,3,7,7,8,6,7.0,3.0
354,3,3,7,7,8,6,7.0,3.0
355,3,3,7,7,8,6,7.0,3.0
356,3,3,7,7,8,6,7.0,3.0
357,3,3,7,7,8,6,7.0,3.0
358,3,3,7,7,8,6,7.0,3.0
359,3,3,7,7,8,6,7.0,3.0
360,3,3,7,7,8,6,7.0,3.0
361,3,3,7,7,8,6,7.0,3.0
362,3,3,7,7,8,6,7.0,3.0
363,3,3,7,7,8,6,7.0,3.0
364,3,3,7,7,8,6,7.0,3.0
365,4,3,7,7,8,6,7.0,3.5
366,4,3,7,7,8,6,7.0,3.5
367,4,3,7,7,8,6,7.0,3.5
368,4,3,7,7,8,6,7.0,3.5
369,4,3,7,7,8,6,7.0,3.5
370,4,3,7,7,8,6,7.0,3.5
371,4,3,7,7,8,7,7.25,3.5
372,4,4,7,7,8,7,7.25,4.0
373,4,4,7,7,8,7,7.25,4.0
374,4,4,7,7,8,7,7.25,4.0
375,4,4,7,7,8,7,7.25,4.0
376,4,4,7,7,8,7,7.25,4.0
377,4,4,7,7,8,7,7.25,4.0
378,4,4,7,7,8,7,7.25,4.0
379,4,4,7,7,8,7,7.25,4.0
380,4,4,7,7,8,7,7.25,4.0
381,4,4,7,7,8,7,7.25,4.0
382,4,4,7,7,8,7,7.25,4.0
383,4,4,7,7,8,7,7.25,4.0
384,4,4,7,7,8,7,7.25,4.0
385,4,4,7,7,8,7,7.25,4.0
386,4,4,7,7,8,7,7.25,4.0
387,4,4,7,7,8,7,7.25,4.0
388,4,4,7,7,8,7,7.25,4.0
389,4,4,7,7,8,7,7.25,4.0
390,4,4,7,7,8,7,7.25,4.0
391,4,4,7,7,8,7,7.25,4.0
392,4,4,7,7,8,7,7.25,4.0
393,4,4,7,7,8,7,7.25,4.0
394,4,4,7,7,8,7,7.25,4.0
395,4,4,7,7,8,7,7.25,4.0
396,4,4,7,7,8,7,7.25,4.0
397,5,4,7,7,8,7,7.25,4.5
398,5,4,7,7,8,7,7.25,4.5
399,5,4,7,7,8,7,7.25,4.5
400,5,4,7,7,8,7,7.25,4.5
401,5,4,7,7,8,7,7.25,4.5
402,5,4,7,7,8,7,7.25,4.5
403,5,4,7,7,8,7,7.25,4.5
404,5,4,7,7,8,7,7.25,4.5
405,5,4,7,7,8,7,7.25,4.5
406,5,4,7,7,8,7,7.25,4.5
407,5,5,7,7,8,7,7.25,5.0
408,5,5,7,7,8,7,7.25,5.0
409,5,5,7,7,8,7,7.25,5.0
410,5,5,7,7,8,7,7.25,5.0
411,5,5,7,7,8,7,7.25,5.0
412,5,5,7,7,8,7,7.25,5.0
413,5,6,7,7,8,7,7.25,5.5
414,5,6,7,7,8,7,7.25,5.5
415,5,6,7,7,8,7,7.25,5.5
416,5,6,7,7,8,7,7.25,5.5
417,5,6,7,7,8,7,7.25,5.5
418,5,6,7,7,8,7,7.25,5.5
419,5,6,7,7,8,7,7.25,5.5
420,6,6,7,7,8,7,7.25,6.0
421,6,6,7,7,8,7,7.25,6.0
422,6,6,7,7,8,7,7.25,6.0
423,6,6,7,7,8,7,7.25,6.0
424,6,6,7,7,8,7,7.25,6.0
425,6,6,7,7,8,7,7.25,6.0
426,6,6,7,7,8,7,7.25,6.0
427,6,6,7,7,8,7,7.25,6.0
428,6,6,7,7,8,7,7.25,6.0
429,6,6,7,7,8,7,7.25,6.0
430,6,6,7,7,8,7,7.25,6.0
431,6,6,7,7,8,7,7.25,6.0
432,6,6,7,7,8,7,7.25,6.0
433,6,6,7,7,8,7,7.25,6.0
434,6,6,7,7,8,7,7.25,6.0
435,6,6,7,7,8,7,7.25,6.0
436,6,6,7,7,8,7,7.25,6.0
437,6,6,7,7,8,7,7.25,6.0
438,6,6,7,7,8,7,7.25,6.0
439,6,6,7,7,8,7,7.25,6.0
440,6,6,7,7,8,7,7.25,6.0
441,6,6,7,7,8,7,7.25,6.0
442,6,6,7,7,8,7,7.25,6.0
443,6,6,7,7,8,7,7.25,6.0
444,6,6,7,7,8,7,7.25,6.0
445,6,6,7,7,8,7,7.25,6.0
446,6,6,7,7,8,7,7.25,6.0
447,6,6,7,7,8,7,7.25,6.0
448,6,6,7,7,8,7,7.25,6.0
449,6,6,7,7,8,7,7.25,6.0
450,6,6,7,7,8,7,7.25,6.0
451,6,6,7,7,8,7,7.25,6.0
452,6,6,7,7,8,7,7.25,6.0
453,6,6,7,7,8,7,7.25,6.0
454,6,6,7,7,8,7,7.25,6.0
455,6,6,7,7,8,7,7.25,6.0
456,6,6,7,7,8,7,7.25,6.0
457,6,6,7,7,8,7,7.25,6.0
458,6,6,7,7,8,7,7.25,6.0
459,6,6,7,7,8,7,7.25,6.0
460,6,6,7,7,8,7,7.25,6.0
461,6,6,7,7,8,7,7.25,6.0
462,6,6,7,7,8,7,7.25,6.0
463,6,6,7,7,8,7,7.25,6.0
464,6,6,7,7,8,7,7.25,6.0
465,6,6,7,7,8,7,7.25,6.0
466,6,6,7,7,8,7,7.25,6.0
467,6,6,7,8,8,7,7.5,6.0
468,6,6,7,8,8,7,7.5,6.0
469,6,6,7,8,8,7,7.5,6.0
470,6,6,7,8,8,7,7.5,6.0
471,6,6,7,8,8,7,7.5,6.0
472,6,6,7,8,8,7,7.5,6.0
473,6,6,7,8,8,7,7.5,6.0
474,6,6,7,8,8,7,7.5,6.0
475,6,6,7,8,8,7,7.5,6.0
476,6,6,7,8,8,7,7.5,6.0
477,6,6,7,8,8,7,7.5,6.0
478,6,6,7,8,8,7,7.5,6.0
479,6,6,7,8,8,7,7.5,6.0
480,6,6,7,8,8,7,7.5,6.0
481,6,6,7,8,8,7,7.5,6.0
482,6,6,7,8,8,7,7.5,6.0
483,6,6,7,8,8,7,7.5,6.0
484,6,6,7,8,8,7,7.5,6.0
485,6,6,7,8,8,7,7.5,6.0
486,6,6,7,8,8,7,7.5,6.0
487,6,6,7,8,8,7,7.5,6.0
488,6,6,7,8,8,7,7.5,6.0
489,6,6,7,8,8,7,7.5,6.0
490,6,6,7,8,8,7,7.5,6.0
491,6,6,7,8,8,7,7.5,6.0
492,6,6,7,8,8,7,7.5,6.0
493,6,6,7,8,8,7,7.5,6.0
494,6,6,7,8,8,7,7.5,6.0
495,6,6,7,8,8,7,7.5,6.0
496,6,6,7,8,8,7,7.5,6.0
497,6,6,7,8,8,7,7.5,6.0
498,6,6,7,8,8,7,7.5,6.0
499,6,6,7,8,8,7,7.5,6.0
500,6,6,7,8,8,7,7.5,6.0
501,6,6,7,8,8,7,7.5,6.0
502,6,6,7,8,8,7,7.5,6.0
503,6,6,7,8,8,7,7.5,6.0
504,6,6,7,8,8,7,7.5,6.0
505,6,6,7,8,8,7,7.5,6.0
506,6,6,7,8,8,7,7.5,6.0
507,6,6,7,8,8,7,7.5,6.0
508,6,6,7,8,8,7,7.5,6.0
509,6,6,7,8,8,7,7.5,6.0
510,6,6,7,8,8,7,7.5,6.0
511,6,6,7,8,8,7,7.5,6.0
512,6,6,7,8,8,7,7.5,6.0
513,6,6,7,8,8,7,7.5,6.0
514,6,6,7,8,8,7,7.5,6.0
515,6,6,7,8,8,7,7.5,6.0
516,6,6,7,8,8,7,7.5,6.0
517,6,6,7,8,8,7,7.5,6.0
518,6,6,7,8,8,7,7.5,6.0
519,6,6,7,8,8,7,7.5,6.0
520,6,6,7,8,8,7,7.5,6.0
521,6,6,7,8,8,7,7.5,6.0
522,6,6,7,8,8,7,7.5,6.0
523,6,6,7,8,8,7,7.5,6.0
524,6,6,7,8,8,7,7.5,6.0
525,6,6,7,8,8,7,7.5,6.0
526,6,6,7,8,8,7,7.5,6.0
527,7,6,7,8,8,7,7.5,6.5
528,7,6,7,8,8,7,7.5,6.5
529,7,6,7,8,8,7,7.5,6.5
530,7,6,7,8,8,7,7.5,6.5
531,7,6,7,8,8,7,7.5,6.5
532,7,6,7,8,8,7,7.5,6.5
533,7,6,7,8,8,7,7.5,6.5
534,7,6,7,8,8,7,7.5,6.5
535,7,6,7,8,8,7,7.5,6.5
536,7,6,8,8,8,7,7.75,6.5
537,7,6,8,8,8,7,7.75,6.5
538,7,6,8,8,8,7,7.75,6.5
539,7,6,8,8,8,7,7.75,6.5
540,7,6,8,8,8,7,7.75,6.5
541,7,6,8,8,8,7,7.75,6.5
542,7,6,8,8,8,7,7.75,6.5
543,7,6,8,8,8,7,7.75,6.5
544,7,6,8,8,8,7,7.75,6.5
545,7,6,8,8,8,7,7.75,6.5
546,7,6,8,8,9,7,8.0,6.5
547,7,6,8,8,9,7,8.0,6.5
548,7,6,8,8,9,7,8.0,6.5
549,7,6,8,8,9,7,8.0,6.5
550,7,6,9,8,9,7,8.25,6.5
551,7,6,9,8,9,7,8.25,6.5
552,7,6,9,8,9,7,8.25,6.5
553,7,6,9,8,9,7,8.25,6.5
554,7,6,9,8,9,7,8.25,6.5
555,7,6,9,8,9,7,8.25,6.5
556,7,6,9,8,9,7,8.25,6.5
557,7,6,9,8,9,7,8.25,6.5
558,7,6,10,8,9,7,8.5,6.5
559,7,6,10,8,9,7,8.5,6.5
560,7,6,10,8,9,7,8.5,6.5
561,7,6,10,8,9,7,8.5,6.5
562,7,6,10,8,9,7,8.5,6.5
563,7,6,10,8,9,7,8.5,6.5
564,7,6,10,8,9,7,8.5,6.5
565,7,6,10,8,9,7,8.5,6.5
566,7,6,10,8,9,7,8.5,6.5
567,7,6,10,8,9,7,8.5,6.5
568,7,6,10,8,9,7,8.5,6.5
569,7,6,10,8,9,7,8.5,6.5
570,7,6,10,8,9,7,8.5,6.5
571,7,6,10,8,9,7,8.5,6.5
572,7,6,10,8,9,7,8.5,6.5
573,7,6,10,8,9,7,8.5,6.5
574,7,6,10,8,9,7,8.5,6.5
575,7,6,10,8,9,7,8.5,6.5
576,7,6,10,8,9,7,8.5,6.5
577,7,6,10,8,9,7,8.5,6.5
578,7,6,10,8,9,7,8.5,6.5
579,7,6,10,8,9,7,8.5,6.5
580,7,6,10,8,9,7,8.5,6.5
581,7,6,10,8,9,7,8.5,6.5
582,7,6,10,8,9,7,8.5,6.5
583,7,6,10,8,9,7,8.5,6.5
584,7,6,10,8,9,7,8.5,6.5
585,7,6,10,8,9,7,8.5,6.5
586,7,6,10,8,9,7,8.5,6.5
587,7,6,10,9,9,7,8.75,6.5
588,7,6,10,9,9,7,8.75,6.5
589,7,6,10,9,9,7,8.75,6.5
590,7,6,10,9,9,7,8.75,6.5
591,7,6,10,9,9,7,8.75,6.5
592,7,6,10,9,9,7,8.75,6.5
593,7,6,10,9,10,7,9.0,6.5
594,7,6,10,9,10,7,9.0,6.5
595,7,6,10,9,10,7,9.0,6.5
596,7,6,10,9,10,7,9.0,6.5
597,7,6,10,9,10,7,9.0,6.5
598,7,6,10,9,10,7,9.0,6.5
599,7,6,10,9,10,7,9.0,6.5
600,7,6,10,9,10,7,9.0,6.5
601,7,6,10,9,10,7,9.0,6.5
602,7,6,10,9,10,7,9.0,6.5
603,7,6,10,9,10,7,9.0,6.5
604,7,6,10,9,10,7,9.0,6.5
605,7,6,10,9,10,7,9.0,6.5
606,7,6,10,9,10,7,9.0,6.5
607,7,6,10,9,10,7,9.0,6.5
608,7,6,10,9,10,7,9.0,6.5
609,7,6,10,9,10,7,9.0,6.5
610,7,6,10,9,11,7,9.25,6.5
611,7,6,10,9,11,7,9.25,6.5
612,7,6,10,9,11,7,9.25,6.5
613,7,6,10,9,11,7,9.25,6.5
614,7,6,10,10,11,7,9.5,6.5
615,7,6,10,10,11,7,9.5,6.5
616,7,6,10,10,11,7,9.5,6.5
617,7,6,10,10,11,7,9.5,6.5
618,7,6,10,10,11,7,9.5,6.5
619,7,6,10,10,12,7,9.75,6.5
620,7,6,10,10,12,7,9.75,6.5
621,7,6,10,10,12,7,9.75,6.5
622,7,6,10,10,12,7,9.75,6.5
623,7,6,10,10,12,7,9.75,6.5
624,7,6,10,11,12,7,10.0,6.5
625,7,6,10,11,12,7,10.0,6.5
626,7,6,10,11,12,7,10.0,6.5
627,7,6,10,11,12,7,10.0,6.5
628,7,6,10,11,12,7,10.0,6.5
629,7,6,10,11,12,7,10.0,6.5
630,7,6,10,11,12,7,10.0,6.5
631,7,6,10,11,12,7,10.0,6.5
632,7,6,10,11,12,7,10.0,6.5
633,7,6,10,11,12,7,10.0,6.5
634,7,6,10,11,12,7,10.0,6.5
635,7,6,10,11,12,7,10.0,6.5
636,7,6,10,11,12,7,10.0,6.5
637,7,6,10,11,12,7,10.0,6.5
638,7,6,10,11,12,7,10.0,6.5
639,7,6,10,11,12,7,10.0,6.5
640,7,6,10,11,12,7,10.0,6.5
641,7,6,10,11,12,7,10.0,6.5
642,7,6,10,11,12,7,10.0,6.5
643,7,6,10,11,12,7,10.0,6.5
644,7,6,10,11,12,7,10.0,6.5
645,7,6,10,11,12,7,10.0,6.5
646,7,6,10,11,12,7,10.0,6.5
647,7,6,10,11,12,7,10.0,6.5
648,7,6,10,11,12,7,10.0,6.5
649,7,6,10,11,12,7,10.0,6.5
650,7,6,10,11,12,7,10.0,6.5
651,7,6,10,11,12,7,10.0,6.5
652,7,6,10,11,12,7,10.0,6.5
653,7,6,10,11,12,7,10.0,6.5
654,7,6,10,11,12,7,10.0,6.5
655,7,6,10,11,12,7,10.0,6.5
656,7,6,10,11,12,7,10.0,6.5
657,8,6,10,11,12,7,10.0,7.0
658,8,6,10,11,12,7,10.0,7.0
659,8,6,10,11,12,7,10.0,7.0
660,8,6,10,11,12,7,10.0,7.0
661,8,6,10,11,12,7,10.0,7.0
662,8,6,10,11,12,7,10.0,7.0
663,8,6,10,11,12,7,10.0,7.0
664,8,6,10,11,12,7,10.0,7.0
665,8,6,10,11,12,7,10.0,7.0
666,8,6,10,11,12,7,10.0,7.0
667,8,6,10,11,12,8,10.25,7.0
668,8,6,10,11,12,8,10.25,7.0
669,8,6,10,11,12,8,10.25,7.0
670,8,6,10,11,12,8,10.25,7.0
671,8,6,10,11,12,8,10.25,7.0
672,8,6,10,11,12,8,10.25,7.0
673,8,6,10,11,12,8,10.25,7.0
674,8,6,10,11,12,8,10.25,7.0
675,8,6,10,11,12,8,10.25,7.0
676,8,6,10,11,12,8,10.25,7.0
677,8,6,10,11,12,8,10.25,7.0
678,8,6,10,11,12,8,10.25,7.0
679,8,6,10,11,12,8,10.25,7.0
680,8,6,10,11,12,8,10.25,7.0
681,8,6,10,11,12,8,10.25,7.0
682,8,6,10,11,12,8,10.25,7.0
683,8,6,10,11,12,8,10.25,7.0
684,8,6,10,11,12,8,10.25,7.0
685,8,6,10,11,12,8,10.25,7.0
686,8,6,10,11,12,8,10.25,7.0
687,8,6,10,11,12,8,10.25,7.0
688,8,6,10,11,12,8,10.25,7.0
689,8,6,10,11,12,8,10.25,7.0
690,8,6,10,11,12,8,10.25,7.0
691,8,6,10,11,12,8,10.25,7.0
692,8,6,10,11,12,8,10.25,7.0
693,8,6,10,11,12,8,10.25,7.0
694,8,6,10,11,12,8,10.25,7.0
695,8,6,10,11,12,8,10.25,7.0
696,8,6,10,11,12,8,10.25,7.0
697,8,6,10,11,12,8,10.25,7.0
698,8,6,10,11,12,8,10.25,7.0
699,8,6,10,11,12,8,10.25,7.0
700,8,6,10,11,12,8,10.25,7.0
701,8,6,10,11,12,8,10.25,7.0
702,8,6,10,11,12,8,10.25,7.0
703,8,6,10,11,12,8,10.25,7.0
704,8,6,10,11,12,8,10.25,7.0
705,8,6,10,11,12,8,10.25,7.0
706,8,6,10,11,12,8,10.25,7.0
707,8,6,10,11,12,8,10.25,7.0
708,8,6,10,11,12,8,10.25,7.0
709,8,6,10,11,12,8,10.25,7.0
710,8,6,10,11,12,8,10.25,7.0
711,8,6,10,11,12,8,10.25,7.0
712,8,6,10,11,12,8,10.25,7.0
713,8,6,10,11,12,8,10.25,7.0
714,8,6,10,11,12,8,10.25,7.0
715,8,6,10,11,12,8,10.25,7.0
716,8,6,10,11,12,8,10.25,7.0
717,8,6,10,11,12,8,10.25,7.0
718,8,6,10,11,12,8,10.25,7.0
719,8,6,10,11,12,8,10.25,7.0
720,8,6,10,11,12,8,10.25,7.0
721,8,6,10,11,12,8,10.25,7.0
722,8,6,10,11,12,8,10.25,7.0
723,8,6,10,11,12,8,10.25,7.0
724,8,6,10,11,12,8,10.25,7.0
725,8,6,10,11,12,8,10.25,7.0
726,8,6,10,11,12,8,10.25,7.0
727,8,6,10,11,12,8,10.25,7.0
728,8,6,10,11,12,8,10.25,7.0
729,8,6,10,11,12,8,10.25,7.0
730,8,6,10,11,12,8,10.25,7.0
731,8,6,10,11,12,8,10.25,7.0
732,8,6,10,11,12,8,10.25,7.0
733,8,6,10,11,12,8,10.25,7.0
734,8,6,10,11,12,8,10.25,7.0
735,8,6,10,11,12,8,10.25,7.0
736,8,6,10,11,12,8,10.25,7.0
737,8,6,10,11,12,8,10.25,7.0
738,8,6,10,11,12,8,10.25,7.0
739,9,6,10,11,12,8,10.25,7.5
740,9,6,10,11,12,8,10.25,7.5
741,9,6,10,11,12,8,10.25,7.5
742,9,6,10,11,12,8,10.25,7.5
743,9,6,10,11,12,8,10.25,7.5
744,9,6,10,11,12,8,10.25,7.5
745,9,6,10,11,12,8,10.25,7.5
746,9,6,10,11,12,8,10.25,7.5
747,9,6,10,11,12,8,10.25,7.5
748,9,6,10,11,12,8,10.25,7.5
749,9,6,10,11,12,8,10.25,7.5
750,9,6,10,11,12,8,10.25,7.5
751,9,6,10,11,12,8,10.25,7.5
752,9,6,10,11,12,8,10.25,7.5
753,9,6,10,11,12,8,10.25,7.5
754,9,6,10,11,12,8,10.25,7.5
755,9,6,10,11,12,8,10.25,7.5
756,9,6,10,11,12,8,10.25,7.5
757,9,6,10,11,12,8,10.25,7.5
758,9,6,10,11,12,8,10.25,7.5
759,9,6,10,11,12,8,10.25,7.5
760,9,6,10,11,12,8,10.25,7.5
761,9,6,10,11,12,8,10.25,7.5
762,9,6,10,11,12,8,10.25,7.5
763,9,6,10,11,12,8,10.25,7.5
764,9,6,10,11,12,8,10.25,7.5
765,9,6,10,11,12,8,10.25,7.5
766,9,6,10,11,12,8,10.25,7.5
767,9,6,10,11,12,8,10.25,7.5
768,9,6,10,11,12,8,10.25,7.5
769,9,6,10,11,12,8,10.25,7.5
770,9,6,10,11,12,8,10.25,7.5
771,9,6,10,11,12,8,10.25,7.5
772,9,6,10,11,12,8,10.25,7.5
773,9,6,10,11,12,8,10.25,7.5
774,9,6,10,11,12,8,10.25,7.5
775,9,6,10,11,12,8,10.25,7.5
776,9,6,10,11,12,8,10.25,7.5
777,9,6,10,11,12,8,10.25,7.5
778,9,6,10,11,12,8,10.25,7.5
779,9,6,10,11,12,8,10.25,7.5
780,9,6,10,11,12,8,10.25,7.5
781,9,6,10,11,12,8,10.25,7.5
782,9,6,10,11,12,8,10.25,7.5
783,9,6,10,11,12,8,10.25,7.5
784,9,6,10,11,12,8,10.25,7.5
785,9,6,10,11,12,8,10.25,7.5
786,9,6,10,11,12,8,10.25,7.5
787,9,6,10,11,12,8,10.25,7.5
788,9,6,10,11,12,8,10.25,7.5
789,9,6,10,11,12,9,10.5,7.5
790,9,6,10,11,12,9,10.5,7.5
791,9,6,10,11,12,9,10.5,7.5
792,9,6,10,11,12,9,10.5,7.5
793,9,6,10,11,12,9,10.5,7.5
794,9,6,10,11,12,9,10.5,7.5
795,9,6,10,11,12,9,10.5,7.5
796,9,6,10,11,12,9,10.5,7.5
797,9,6,10,11,12,9,10.5,7.5
798,9,6,10,11,12,9,10.5,7.5
799,9,6,10,11,12,9,10.5,7.5
800,9,6,10,11,12,9,10.5,7.5
801,9,6,10,11,12,9,10.5,7.5
802,9,6,10,11,12,9,10.5,7.5
803,9,6,10,11,12,9,10.5,7.5
804,9,6,10,11,12,9,10.5,7.5
805,9,6,10,11,12,9,10.5,7.5
806,9,6,10,11,12,9,10.5,7.5
807,9,6,10,11,12,9,10.5,7.5
808,9,6,10,11,12,9,10.5,7.5
809,9,6,10,11,12,9,10.5,7.5
810,9,6,10,11,12,10,10.75,7.5
811,9,6,10,11,12,10,10.75,7.5
812,9,6,10,11,12,10,10.75,7.5
813,9,6,10,11,12,10,10.75,7.5
814,9,6,10,11,12,10,10.75,7.5
815,10,6,10,11,12,10,10.75,8.0
816,10,6,10,11,12,10,10.75,8.0
817,10,6,10,11,12,10,10.75,8.0
818,10,6,10,11,12,10,10.75,8.0
819,10,6,10,11,12,11,11.0,8.0
820,10,6,10,11,12,11,11.0,8.0
821,10,6,10,11,12,11,11.0,8.0
822,10,6,10,11,12,11,11.0,8.0
823,10,6,10,11,12,11,11.0,8.0
824,10,6,10,11,12,11,11.0,8.0
825,10,6,10,11,12,11,11.0,8.0
826,10,6,10,11,12,11,11.0,8.0
827,10,6,10,11,12,11,11.0,8.0
828,10,6,10,11,12,11,11.0,8.0
829,10,6,10,11,12,11,11.0,8.0
830,10,6,10,11,12,11,11.0,8.0
831,10,6,10,11,12,11,11.0,8.0
832,10,6,10,11,12,11,11.0,8.0
833,10,6,10,11,12,11,11.0,8.0
834,10,6,10,11,12,11,11.0,8.0
835,10,6,10,11,12,11,11.0,8.0
836,10,6,10,11,12,11,11.0,8.0
837,10,6,10,11,12,11,11.0,8.0
838,10,6,10,11,12,11,11.0,8.0
839,10,6,10,11,12,11,11.0,8.0
840,10,6,10,11,12,11,11.0,8.0
841,10,6,10,11,12,11,11.0,8.0
842,10,6,10,11,12,11,11.0,8.0
843,10,6,10,11,12,11,11.0,8.0
844,10,6,10,11,12,11,11.0,8.0
845,10,6,10,11,12,11,11.0,8.0
846,10,6,10,11,12,11,11.0,8.0
847,10,6,10,11,12,11,11.0,8.0
848,10,6,10,11,12,11,11.0,8.0
849,10,6,10,11,12,11,11.0,8.0
850,10,6,10,11,12,11,11.0,8.0
851,10,6,10,11,12,11,11.0,8.0
852,10,6,10,11,12,11,11.0,8.0
853,10,6,10,11,12,11,11.0,8.0
854,10,6,10,11,12,11,11.0,8.0
855,10,6,10,11,12,11,11.0,8.0
856,10,6,10,11,12,11,11.0,8.0
857,10,6,10,11,12,11,11.0,8.0
858,10,6,10,11,12,11,11.0,8.0
859,10,6,10,11,12,11,11.0,8.0
860,10,6,10,11,12,11,11.0,8.0
861,10,6,10,11,12,11,11.0,8.0
862,10,6,10,11,12,11,11.0,8.0
863,10,6,10,11,12,11,11.0,8.0
864,10,6,10,11,12,11,11.0,8.0
865,10,6,10,11,12,11,11.0,8.0
866,10,6,10,11,12,11,11.0,8.0
867,10,6,10,11,12,11,11.0,8.0
868,10,6,10,11,12,11,11.0,8.0
869,10,6,10,11,12,11,11.0,8.0
870,10,6,10,11,12,11,11.0,8.0
871,10,6,10,11,12,11,11.0,8.0
872,10,6,10,11,12,11,11.0,8.0
873,10,6,10,11,12,11,11.0,8.0
874,10,6,10,11,12,11,11.0,8.0
875,10,6,10,11,12,11,11.0,8.0
876,10,6,10,11,12,11,11.0,8.0
877,10,6,10,11,12,11,11.0,8.0
878,10,6,10,11,12,11,11.0,8.0
879,10,6,10,11,12,11,11.0,8.0
880,10,6,10,11,12,11,11.0,8.0
881,10,6,10,11,12,11,11.0,8.0
882,10,6,10,11,12,11,11.0,8.0
883,10,6,10,11,12,11,11.0,8.0
884,10,6,10,11,12,11,11.0,8.0
885,10,6,10,11,12,11,11.0,8.0
886,10,6,10,11,12,11,11.0,8.0
887,10,6,10,11,12,11,11.0,8.0
888,10,6,10,11,12,11,11.0,8.0
889,10,6,10,11,12,11,11.0,8.0
890,10,6,10,11,12,11,11.0,8.0
891,10,6,10,11,12,11,11.0,8.0
892,10,6,10,11,12,11,11.0,8.0
893,10,6,10,11,12,11,11.0,8.0
894,10,6,10,11,12,11,11.0,8.0
895,10,6,10,11,12,11,11.0,8.0
896,10,6,10,11,12,11,11.0,8.0
897,10,6,10,11,12,11,11.0,8.0
898,10,6,10,11,12,11,11.0,8.0
899,11,6,10,11,12,11,11.0,8.5
900,11,6,10,11,12,11,11.0,8.5
901,11,6,10,11,12,11,11.0,8.5
902,11,6,10,11,12,11,11.0,8.5
903,11,6,10,11,12,11,11.0,8.5
904,11,6,10,11,12,11,11.0,8.5
905,11,6,10,11,12,11,11.0,8.5
906,11,6,10,11,12,11,11.0,8.5
907,11,6,10,11,12,11,11.0,8.5
908,11,6,10,11,12,11,11.0,8.5
909,11,6,10,11,12,11,11.0,8.5
910,11,6,10,11,12,11,11.0,8.5
911,11,6,10,11,12,11,11.0,8.5
912,11,6,10,11,12,11,11.0,8.5
913,11,6,10,11,12,11,11.0,8.5
914,11,6,10,11,12,11,11.0,8.5
915,11,6,10,11,12,11,11.0,8.5
916,11,6,10,11,12,11,11.0,8.5
917,11,6,10,11,12,11,11.0,8.5
918,11,6,10,11,12,11,11.0,8.5
919,11,6,10,11,12,11,11.0,8.5
920,11,6,10,11,12,11,11.0,8.5
921,11,6,10,11,12,11,11.0,8.5
922,11,6,10,11,12,11,11.0,8.5
923,11,6,10,11,12,11,11.0,8.5
924,11,6,10,11,12,11,11.0,8.5
925,11,6,10,11,12,11,11.0,8.5
926,11,6,10,11,12,11,11.0,8.5
927,11,6,10,11,12,11,11.0,8.5
928,11,6,10,11,12,11,11.0,8.5
929,11,6,10,11,12,11,11.0,8.5
930,11,6,10,11,12,11,11.0,8.5
931,11,6,10,11,12,11,11.0,8.5
932,11,6,10,11,12,11,11.0,8.5
933,11,6,10,11,12,11,11.0,8.5
934,11,6,10,11,12,11,11.0,8.5
935,11,6,10,11,12,11,11.0,8.5
936,11,6,10,11,12,11,11.0,8.5
937,11,6,10,11,12,11,11.0,8.5
938,11,6,10,11,12,11,11.0,8.5
939,11,6,10,11,12,11,11.0,8.5
940,11,6,10,11,12,11,11.0,8.5
941,11,6,10,11,12,11,11.0,8.5
942,11,6,10,11,12,11,11.0,8.5
943,11,6,10,11,12,11,11.0,8.5
944,11,6,10,11,12,11,11.0,8.5
945,11,6,10,11,12,11,11.0,8.5
946,11,6,10,11,12,11,11.0,8.5
947,11,6,10,11,12,11,11.0,8.5
948,11,6,10,11,12,11,11.0,8.5
949,11,6,10,11,12,11,11.0,8.5
950,11,6,10,11,12,11,11.0,8.5
951,11,6,10,11,12,11,11.0,8.5
952,11,6,10,11,12,11,11.0,8.5
953,11,6,10,11,12,11,11.0,8.5
954,11,6,10,11,12,11,11.0,8.5
955,11,6,10,11,12,11,11.0,8.5
956,11,6,10,11,12,11,11.0,8.5
957,11,6,10,11,12,11,11.0,8.5
958,11,6,10,11,12,11,11.0,8.5
959,11,6,10,11,12,11,11.0,8.5
960,11,6,10,11,12,11,11.0,8.5
961,11,6,10,11,12,11,11.0,8.5
962,11,6,10,11,12,11,11.0,8.5
963,11,6,10,11,12,11,11.0,8.5
964,11,6,10,11,12,11,11.0,8.5
965,11,6,10,11,12,11,11.0,8.5
966,11,6,10,11,12,11,11.0,8.5
967,11,6,10,11,12,11,11.0,8.5
968,11,6,10,11,12,11,11.0,8.5
969,11,6,10,11,12,11,11.0,8.5
970,11,6,10,11,12,11,11.0,8.5
971,11,6,10,11,12,11,11.0,8.5
972,11,6,10,11,12,11,11.0,8.5
973,11,6,10,11,12,11,11.0,8.5
974,11,6,10,11,12,11,11.0,8.5
975,11,6,10,11,12,11,11.0,8.5
976,11,6,10,11,12,11,11.0,8.5
977,11,6,10,11,12,11,11.0,8.5
978,11,6,10,11,12,11,11.0,8.5
979,11,6,10,11,12,11,11.0,8.5
980,11,6,10,11,12,11,11.0,8.5
981,11,6,10,11,12,11,11.0,8.5
982,11,6,10,11,12,11,11.0,8.5
983,11,6,10,11,12,11,11.0,8.5
984,11,6,10,11,12,11,11.0,8.5
985,11,6,10,11,12,11,11.0,8.5
986,11,6,10,11,12,11,11.0,8.5
987,11,6,10,11,12,11,11.0,8.5
988,11,6,10,11,12,11,11.0,8.5
989,11,6,10,11,12,11,11.0,8.5
990,11,6,10,11,12,11,11.0,8.5
991,11,6,10,11,12,11,11.0,8.5
992,11,6,10,11,12,11,11.0,8.5
993,11,6,10,11,12,11,11.0,8.5
994,11,6,10,11,12,11,11.0,8.5
995,11,6,10,11,12,11,11.0,8.5
996,11,6,10,11,12,11,11.0,8.5
997,11,6,10,11,12,11,11.0,8.5
998,11,6,10,11,12,11,11.0,8.5
999,11,6,10,11,12,11,11.0,8.5
1000,11,6,10,11,12,11,11.0,8.5
1001,11,6,10,11,12,11,11.0,8.5
1002,11,6,10,11,12,11,11.0,8.5
1003,11,6,10,11,12,11,11.0,8.5
1004,11,6,10,11,12,11,11.0,8.5
1005,11,6,10,11,12,11,11.0,8.5
1006,11,6,10,11,12,11,11.0,8.5
1007,11,6,10,11,12,11,11.0,8.5
1008,11,6,10,11,12,11,11.0,8.5
1009,11,6,10,11,12,11,11.0,8.5
1010,11,6,10,11,12,11,11.0,8.5
1011,11,6,10,11,12,11,11.0,8.5
1012,11,6,10,11,12,11,11.0,8.5
1013,11,6,10,11,12,11,11.0,8.5
1014,11,6,10,11,12,11,11.0,8.5
1015,11,6,10,11,12,11,11.0,8.5
1016,11,6,10,11,12,11,11.0,8.5
1017,11,6,10,11,12,11,11.0,8.5
1018,11,6,10,11,12,11,11.0,8.5
1019,11,6,10,11,12,11,11.0,8.5
1020,11,6,10,11,12,11,11.0,8.5
1021,11,6,10,11,12,11,11.0,8.5
1022,11,6,10,11,12,11,11.0,8.5
1023,11,6,10,11,12,11,11.0,8.5
1024,11,6,10,11,12,11,11.0,8.5
1025,11,6,10,11,12,11,11.0,8.5
1026,11,6,10,11,12,11,11.0,8.5
1027,11,6,10,11,12,11,11.0,8.5
1028,11,6,10,11,12,11,11.0,8.5
1029,11,6,10,11,12,11,11.0,8.5
1030,11,6,10,11,12,11,11.0,8.5
1031,11,6,10,11,12,11,11.0,8.5
1032,11,6,10,11,12,11,11.0,8.5
1033,11,6,10,11,12,11,11.0,8.5
1034,11,6,10,11,12,11,11.0,8.5
1035,11,6,10,11,12,11,11.0,8.5
1036,11,6,10,11,12,11,11.0,8.5
1037,11,6,10,11,12,11,11.0,8.5
1038,11,6,10,11,12,11,11.0,8.5
1039,11,6,10,11,12,11,11.0,8.5
1040,11,6,10,11,12,11,11.0,8.5
1041,11,6,10,11,12,11,11.0,8.5
1042,11,6,10,11,12,11,11.0,8.5
1043,11,6,10,11,12,11,11.0,8.5
1044,11,6,10,11,12,11,11.0,8.5
1045,11,6,10,11,12,11,11.0,8.5
1046,11,6,10,11,12,11,11.0,8.5
1047,11,6,10,11,12,11,11.0,8.5
1048,11,6,10,11,12,11,11.0,8.5
1049,11,6,10,11,12,11,11.0,8.5
1050,11,6,10,11,12,11,11.0,8.5
1051,11,6,10,11,12,11,11.0,8.5
1052,11,6,10,11,12,11,11.0,8.5
1053,11,6,10,11,12,11,11.0,8.5
1054,11,6,10,11,12,11,11.0,8.5
1055,11,6,10,11,12,11,11.0,8.5
1056,11,6,10,11,12,11,11.0,8.5
1057,11,6,10,11,12,11,11.0,8.5
1058,11,6,10,11,12,11,11.0,8.5
1059,11,6,10,11,12,11,11.0,8.5
1060,11,6,10,11,12,11,11.0,8.5
1061,11,6,10,11,12,11,11.0,8.5
1062,11,6,10,11,12,11,11.0,8.5
1063,11,6,10,11,12,11,11.0,8.5
1064,11,6,10,11,12,11,11.0,8.5
1065,11,6,10,11,12,11,11.0,8.5
1066,11,6,10,11,12,11,11.0,8.5
1067,11,6,10,11,12,11,11.0,8.5
1068,11,6,10,11,12,11,11.0,8.5
1069,11,6,10,11,12,11,11.0,8.5
1070,11,6,10,11,12,11,11.0,8.5
1071,11,6,10,11,12,11,11.0,8.5
1072,11,6,10,11,12,11,11.0,8.5
1073,11,6,10,11,12,11,11.0,8.5
1074,11,6,10,11,12,11,11.0,8.5
1075,11,6,10,11,12,11,11.0,8.5
1076,11,6,10,11,12,11,11.0,8.5
1077,11,6,10,11,12,11,11.0,8.5
1078,11,6,10,11,12,11,11.0,8.5
1079,11,6,10,11,12,11,11.0,8.5
1080,11,6,10,11,12,11,11.0,8.5
1081,11,6,10,11,12,11,11.0,8.5
1082,11,6,10,11,12,11,11.0,8.5
1083,11,6,10,11,12,11,11.0,8.5
1084,11,6,10,11,12,11,11.0,8.5
1085,11,6,10,11,12,11,11.0,8.5
1086,11,6,10,11,12,11,11.0,8.5
1087,11,6,10,11,12,11,11.0,8.5
1088,11,6,10,11,12,11,11.0,8.5
1089,11,6,10,11,12,11,11.0,8.5
1090,11,6,10,11,12,11,11.0,8.5
1091,11,6,10,11,12,11,11.0,8.5
1092,11,6,10,11,12,11,11.0,8.5
1093,11,6,10,11,12,11,11.0,8.5
1094,11,6,10,11,12,11,11.0,8.5
1095,11,6,10,11,12,11,11.0,8.5
1096,11,6,10,11,12,11,11.0,8.5
1097,11,6,10,11,12,11,11.0,8.5
1098,11,6,10,11,12,11,11.0,8.5
1099,11,6,10,11,12,11,11.0,8.5
1100,11,6,10,11,12,11,11.0,8.5
1101,11,6,10,11,12,11,11.0,8.5
1102,11,6,10,11,12,11,11.0,8.5
1103,11,6,10,11,12,11,11.0,8.5
1104,11,6,10,11,12,11,11.0,8.5
1105,11,6,10,11,12,11,11.0,8.5
1106,11,6,10,11,12,11,11.0,8.5
1107,11,6,10,11,12,11,11.0,8.5
1108,11,6,10,11,12,11,11.0,8.5
1109,11,6,10,11,12,11,11.0,8.5
1110,11,6,10,11,12,11,11.0,8.5
1111,11,6,10,11,12,11,11.0,8.5
1112,11,6,10,11,12,11,11.0,8.5
1113,11,6,10,11,12,11,11.0,8.5
1114,11,6,10,11,12,11,11.0,8.5
1115,11,6,10,11,12,11,11.0,8.5
1116,11,6,10,11,12,11,11.0,8.5
1117,11,6,10,11,12,11,11.0,8.5
1118,11,6,10,11,12,11,11.0,8.5
1119,11,6,10,11,12,11,11.0,8.5
1120,11,6,10,11,12,11,11.0,8.5
1121,11,6,10,11,12,11,11.0,8.5
1122,11,6,10,11,12,11,11.0,8.5
1123,11,6,10,11,12,11,11.0,8.5
1124,11,6,10,11,12,11,11.0,8.5
1125,11,6,10,11,12,11,11.0,8.5
1126,11,6,10,11,12,11,11.0,8.5
1127,11,6,10,11,12,11,11.0,8.5
1128,11,6,10,11,12,11,11.0,8.5
1129,11,6,10,11,12,11,11.0,8.5
1130,11,6,10,11,12,11,11.0,8.5
1131,11,6,10,11,12,11,11.0,8.5
1132,11,6,10,11,12,11,11.0,8.5
1133,11,6,10,11,12,11,11.0,8.5
1134,11,6,10,11,12,11,11.0,8.5
1135,11,6,10,11,12,11,11.0,8.5
1136,11,6,10,11,12,11,11.0,8.5
1137,11,6,10,11,12,11,11.0,8.5
1138,11,6,10,11,12,11,11.0,8.5
1139,11,6,10,11,12,11,11.0,8.5
1140,11,6,10,11,12,11,11.0,8.5
1141,11,6,10,11,12,11,11.0,8.5
1142,11,6,10,11,12,11,11.0,8.5
1143,11,6,10,11,12,11,11.0,8.5
1144,11,6,10,11,12,11,11.0,8.5
1145,11,6,10,11,12,11,11.0,8.5
1146,11,6,10,11,12,11,11.0,8.5
1147,11,6,10,11,12,11,11.0,8.5
1148,11,6,10,11,12,11,11.0,8.5
1149,11,6,10,11,12,11,11.0,8.5
1150,11,6,10,11,12,11,11.0,8.5
1151,11,6,10,11,12,11,11.0,8.5
1152,11,6,10,11,12,11,11.0,8.5
1153,11,6,10,11,12,11,11.0,8.5
1154,11,6,10,11,12,11,11.0,8.5
1155,11,6,10,11,12,11,11.0,8.5
1156,11,6,10,11,12,11,11.0,8.5
1157,11,6,10,11,12,11,11.0,8.5
1158,11,6,10,11,12,11,11.0,8.5
1159,11,6,10,11,12,11,11.0,8.5
1160,11,6,10,11,12,11,11.0,8.5
1161,11,6,10,11,12,11,11.0,8.5
1162,11,6,10,11,12,11,11.0,8.5
1163,11,6,10,11,12,11,11.0,8.5
1164,11,6,10,11,12,11,11.0,8.5
1165,11,6,10,11,12,11,11.0,8.5
1166,11,6,10,11,12,11,11.0,8.5
1167,11,6,10,11,12,11,11.0,8.5
1168,11,6,10,11,12,11,11.0,8.5
1169,11,6,10,11,12,11,11.0,8.5
1170,11,6,10,11,12,11,11.0,8.5
1171,11,6,10,11,12,11,11.0,8.5
1172,11,6,10,11,12,11,11.0,8.5
1173,11,6,10,11,12,11,11.0,8.5
1174,11,6,10,11,12,11,11.0,8.5
1175,11,6,10,11,12,11,11.0,8.5
1176,11,6,10,11,12,11,11.0,8.5
1177,11,6,10,11,12,11,11.0,8.5
1178,11,6,10,11,12,11,11.0,8.5
1179,11,6,10,11,12,11,11.0,8.5
1180,11,6,10,11,12,11,11.0,8.5
1181,11,6,10,11,12,11,11.0,8.5
1182,11,6,10,11,12,11,11.0,8.5
1183,11,6,10,11,12,11,11.0,8.5
1184,11,6,10,11,12,11,11.0,8.5
1185,11,6,10,11,12,11,11.0,8.5
1186,11,6,10,11,12,11,11.0,8.5
1187,11,6,10,11,12,11,11.0,8.5
1188,11,6,10,11,12,11,11.0,8.5
1189,11,6,10,11,12,11,11.0,8.5
1190,11,6,10,11,12,11,11.0,8.5
1191,11,6,10,11,12,11,11.0,8.5
1192,11,6,10,11,12,11,11.0,8.5
1193,11,6,10,11,12,11,11.0,8.5
1194,11,6,10,11,12,11,11.0,8.5
1195,11,6,10,11,12,11,11.0,8.5
1196,11,6,10,11,12,11,11.0,8.5
1197,11,6,10,11,12,11,11.0,8.5
1198,11,6,10,11,12,11,11.0,8.5
1199,11,6,10,11,12,11,11.0,8.5


==> plots_used/userStudy_hiphopcandidatelyrics.txt <==
Time (s),sql-U1,sql-U2,sql-U3,factchecker-U4,factchecker-U5,factchecker-U6,factchecker-U7,sql-U8,factchecker-AVG,sql-AVG
0,0,0,0,0,0,0,0,0,0.0,0.0
1,0,0,0,0,0,0,0,0,0.0,0.0
2,0,0,0,0,0,0,0,0,0.0,0.0
3,0,0,0,0,0,0,0,0,0.0,0.0
4,0,0,0,0,0,0,0,0,0.0,0.0
5,0,0,0,0,0,0,0,0,0.0,0.0
6,0,0,0,0,0,0,0,0,0.0,0.0
7,0,0,0,0,0,0,0,0,0.0,0.0
8,0,0,0,0,0,0,0,0,0.0,0.0
9,0,0,0,0,0,0,0,0,0.0,0.0
10,0,0,0,0,0,1,0,0,0.25,0.0
11,0,0,0,0,0,1,0,0,0.25,0.0
12,0,0,0,0,0,1,0,0,0.25,0.0
13,0,0,0,0,0,1,0,0,0.25,0.0
14,0,0,0,0,0,1,0,0,0.25,0.0
15,0,0,0,0,0,1,0,0,0.25,0.0
16,0,0,0,0,0,1,0,0,0.25,0.0
17,0,0,0,0,0,1,0,0,0.25,0.0
18,0,0,0,0,0,1,0,0,0.25,0.0
19,0,0,0,0,0,1,0,0,0.25,0.0
20,0,0,0,0,0,1,0,0,0.25,0.0
21,0,0,0,1,0,1,0,0,0.5,0.0
22,0,0,0,1,0,1,0,0,0.5,0.0
23,0,0,0,1,0,1,0,0,0.5,0.0
24,0,0,0,1,0,1,0,0,0.5,0.0
25,0,0,0,1,0,1,0,0,0.5,0.0
26,0,0,0,1,0,1,0,0,0.5,0.0
27,0,0,0,1,0,1,0,0,0.5,0.0
28,0,0,0,1,0,1,0,0,0.5,0.0
29,0,0,0,1,0,1,0,0,0.5,0.0
30,0,0,0,1,0,1,0,0,0.5,0.0
31,0,0,0,1,0,1,0,0,0.5,0.0
32,0,0,0,1,0,1,0,0,0.5,0.0
33,0,0,0,1,0,1,0,0,0.5,0.0
34,0,0,0,1,0,1,0,0,0.5,0.0
35,0,0,0,1,0,1,0,0,0.5,0.0
36,0,0,0,1,0,1,0,0,0.5,0.0
37,0,0,0,1,0,1,0,0,0.5,0.0
38,0,0,0,1,0,1,0,0,0.5,0.0
39,0,0,0,1,0,1,0,0,0.5,0.0
40,0,0,0,1,0,1,1,0,0.75,0.0
41,0,0,0,1,0,1,1,0,0.75,0.0
42,0,0,0,1,0,1,1,0,0.75,0.0
43,0,0,0,1,0,1,1,0,0.75,0.0
44,0,0,0,1,0,1,1,0,0.75,0.0
45,0,0,0,1,0,1,1,0,0.75,0.0
46,0,0,0,1,0,1,1,0,0.75,0.0
47,0,0,0,1,0,1,1,0,0.75,0.0
48,0,0,0,1,0,1,1,0,0.75,0.0
49,0,0,0,1,0,1,1,0,0.75,0.0
50,0,0,0,1,0,1,1,0,0.75,0.0
51,0,0,0,1,0,1,1,0,0.75,0.0
52,0,0,0,1,0,1,1,0,0.75,0.0
53,0,0,0,1,0,1,1,0,0.75,0.0
54,0,0,0,1,0,1,1,0,0.75,0.0
55,0,0,0,1,0,1,1,0,0.75,0.0
56,0,0,0,1,0,1,1,0,0.75,0.0
57,0,0,0,1,0,1,1,0,0.75,0.0
58,0,0,0,1,0,1,1,0,0.75,0.0
59,0,0,0,1,0,1,1,0,0.75,0.0
60,0,0,0,1,0,1,1,0,0.75,0.0
61,0,0,0,1,0,1,1,0,0.75,0.0
62,0,0,0,1,0,1,1,0,0.75,0.0
63,0,0,0,1,1,1,1,0,1.0,0.0
64,0,0,0,1,1,1,1,0,1.0,0.0
65,0,0,0,1,1,1,1,0,1.0,0.0
66,0,0,0,1,1,1,1,0,1.0,0.0
67,0,0,0,1,1,1,1,0,1.0,0.0
68,0,0,0,1,1,1,1,0,1.0,0.0
69,0,0,0,1,1,1,1,0,1.0,0.0
70,0,0,0,1,1,1,1,0,1.0,0.0
71,0,0,0,1,1,1,1,0,1.0,0.0
72,0,0,0,1,1,1,1,0,1.0,0.0
73,0,0,0,1,1,1,1,0,1.0,0.0
74,0,0,0,1,1,1,1,0,1.0,0.0
75,0,0,0,1,1,1,1,0,1.0,0.0
76,0,0,0,1,1,1,1,0,1.0,0.0
77,0,0,0,1,1,1,1,0,1.0,0.0
78,0,0,0,1,1,1,1,0,1.0,0.0
79,0,0,0,1,1,1,1,0,1.0,0.0
80,0,0,0,1,1,1,1,0,1.0,0.0
81,0,0,0,1,1,1,1,0,1.0,0.0
82,0,0,0,1,1,1,1,0,1.0,0.0
83,0,0,0,1,1,1,1,0,1.0,0.0
84,1,0,0,1,1,1,1,0,1.0,0.25
85,1,0,0,1,1,1,1,0,1.0,0.25
86,1,0,0,1,1,1,1,0,1.0,0.25
87,1,0,0,1,1,1,1,0,1.0,0.25
88,1,0,0,1,1,1,1,0,1.0,0.25
89,1,0,0,1,1,1,1,0,1.0,0.25
90,1,0,0,1,1,1,1,0,1.0,0.25
91,1,0,0,1,1,1,1,0,1.0,0.25
92,1,0,0,1,1,1,1,0,1.0,0.25
93,1,0,0,1,1,1,1,0,1.0,0.25
94,1,0,0,1,1,1,1,0,1.0,0.25
95,1,0,0,1,1,1,1,0,1.0,0.25
96,1,0,0,1,1,1,1,0,1.0,0.25
97,1,0,0,1,1,1,1,0,1.0,0.25
98,1,0,0,1,1,1,1,0,1.0,0.25
99,1,0,0,1,1,1,1,0,1.0,0.25
100,1,0,0,1,1,1,1,0,1.0,0.25
101,1,0,0,1,1,1,1,0,1.0,0.25
102,1,0,0,1,1,1,1,0,1.0,0.25
103,1,0,0,1,1,1,1,0,1.0,0.25
104,1,0,0,1,1,1,1,0,1.0,0.25
105,1,0,0,1,1,1,1,0,1.0,0.25
106,1,0,0,1,1,1,1,0,1.0,0.25
107,1,0,0,1,1,1,1,0,1.0,0.25
108,1,0,0,1,1,1,1,0,1.0,0.25
109,1,0,0,1,1,1,1,0,1.0,0.25
110,1,0,0,1,1,1,1,0,1.0,0.25
111,1,0,0,1,1,1,1,0,1.0,0.25
112,1,0,0,1,1,1,1,0,1.0,0.25
113,1,0,0,1,1,1,1,0,1.0,0.25
114,1,0,0,1,1,1,1,0,1.0,0.25
115,1,0,0,1,1,1,1,0,1.0,0.25
116,1,0,0,1,1,1,1,0,1.0,0.25
117,1,0,0,1,1,1,1,0,1.0,0.25
118,1,0,0,1,1,1,1,0,1.0,0.25
119,1,0,0,1,1,1,1,0,1.0,0.25
120,1,0,0,1,1,1,1,0,1.0,0.25
121,1,0,0,1,1,1,1,0,1.0,0.25
122,1,0,0,1,1,1,1,0,1.0,0.25
123,1,0,0,1,1,1,1,0,1.0,0.25
124,1,0,0,1,1,1,1,0,1.0,0.25
125,1,0,0,1,1,1,1,0,1.0,0.25
126,1,0,0,1,1,1,1,0,1.0,0.25
127,1,0,0,1,1,1,1,0,1.0,0.25
128,1,0,0,1,1,1,1,0,1.0,0.25
129,1,0,0,1,1,1,2,0,1.25,0.25
130,1,0,0,1,1,1,2,0,1.25,0.25
131,1,0,0,1,1,1,2,0,1.25,0.25
132,1,0,0,1,1,1,2,0,1.25,0.25
133,1,0,0,1,1,1,2,0,1.25,0.25
134,1,0,0,1,1,1,2,0,1.25,0.25
135,1,0,0,2,1,1,2,0,1.5,0.25
136,1,0,0,2,1,1,2,0,1.5,0.25
137,1,0,0,2,1,1,2,0,1.5,0.25
138,1,0,0,2,1,1,2,0,1.5,0.25
139,1,0,0,2,1,1,2,0,1.5,0.25
140,1,0,0,2,1,1,2,0,1.5,0.25
141,1,0,0,2,1,1,2,0,1.5,0.25
142,1,0,0,2,1,1,2,0,1.5,0.25
143,1,0,0,2,1,1,2,0,1.5,0.25
144,1,0,0,2,1,1,2,0,1.5,0.25
145,1,0,0,2,1,1,2,0,1.5,0.25
146,1,0,0,2,1,1,2,0,1.5,0.25
147,1,0,0,2,1,1,2,0,1.5,0.25
148,1,0,0,2,1,1,2,0,1.5,0.25
149,1,0,0,2,1,1,2,0,1.5,0.25
150,1,0,0,2,1,1,2,0,1.5,0.25
151,1,0,0,2,1,1,2,0,1.5,0.25
152,1,0,0,2,1,1,2,0,1.5,0.25
153,1,0,0,2,1,1,2,0,1.5,0.25
154,1,0,0,2,1,1,2,0,1.5,0.25
155,1,0,0,2,1,1,2,0,1.5,0.25
156,1,0,0,2,1,1,2,0,1.5,0.25
157,1,0,0,2,1,1,2,0,1.5,0.25
158,1,0,0,2,1,1,2,0,1.5,0.25
159,1,0,0,2,1,1,2,0,1.5,0.25
160,1,0,0,2,1,1,2,0,1.5,0.25
161,1,0,0,2,1,1,2,0,1.5,0.25
162,1,0,0,2,1,1,2,0,1.5,0.25
163,1,0,0,2,1,1,2,0,1.5,0.25
164,1,0,0,2,1,1,2,0,1.5,0.25
165,1,0,0,2,1,1,2,0,1.5,0.25
166,1,0,0,2,2,1,2,0,1.75,0.25
167,1,0,0,2,2,1,2,0,1.75,0.25
168,1,0,0,2,2,1,2,0,1.75,0.25
169,1,0,0,2,2,1,2,0,1.75,0.25
170,1,0,0,2,2,1,2,0,1.75,0.25
171,1,0,0,2,2,1,2,0,1.75,0.25
172,1,0,0,2,2,1,2,0,1.75,0.25
173,1,0,0,2,2,1,2,0,1.75,0.25
174,1,0,0,2,2,2,2,0,2.0,0.25
175,1,0,0,2,2,2,2,0,2.0,0.25
176,1,0,0,2,2,2,2,0,2.0,0.25
177,1,0,0,2,2,2,2,0,2.0,0.25
178,1,0,0,2,2,2,2,0,2.0,0.25
179,1,0,0,2,2,2,2,0,2.0,0.25
180,1,0,0,2,2,2,2,0,2.0,0.25
181,1,0,0,2,2,2,2,0,2.0,0.25
182,1,0,0,2,2,2,2,0,2.0,0.25
183,1,0,0,2,2,2,2,0,2.0,0.25
184,1,0,0,2,2,2,2,0,2.0,0.25
185,1,0,0,2,2,2,2,0,2.0,0.25
186,1,0,0,2,2,2,2,0,2.0,0.25
187,1,0,0,2,2,2,2,0,2.0,0.25
188,1,0,0,2,2,2,2,0,2.0,0.25
189,2,0,1,2,2,2,2,0,2.0,0.75
190,2,0,1,2,2,2,2,0,2.0,0.75
191,2,0,1,2,2,2,2,0,2.0,0.75
192,2,0,1,2,2,2,2,0,2.0,0.75
193,2,0,1,2,2,2,2,0,2.0,0.75
194,2,0,1,2,2,2,2,0,2.0,0.75
195,2,0,1,2,2,2,2,0,2.0,0.75
196,2,0,1,2,2,2,2,0,2.0,0.75
197,2,0,1,2,2,2,2,0,2.0,0.75
198,2,0,1,2,2,2,2,0,2.0,0.75
199,2,0,1,2,2,2,2,0,2.0,0.75
200,2,0,1,2,2,2,2,0,2.0,0.75
201,2,0,1,2,2,2,2,0,2.0,0.75
202,2,0,1,2,2,2,2,0,2.0,0.75
203,2,0,1,2,2,2,2,0,2.0,0.75
204,2,0,1,2,2,2,2,0,2.0,0.75
205,2,0,1,2,2,2,2,0,2.0,0.75
206,2,0,1,2,2,2,2,0,2.0,0.75
207,2,0,1,2,2,2,2,0,2.0,0.75
208,2,0,1,2,2,2,2,0,2.0,0.75
209,2,0,1,2,2,2,2,0,2.0,0.75
210,2,0,1,2,2,2,2,0,2.0,0.75
211,2,0,1,2,2,2,2,0,2.0,0.75
212,2,0,1,2,2,2,2,0,2.0,0.75
213,2,0,1,2,2,2,2,0,2.0,0.75
214,2,0,1,2,2,2,2,0,2.0,0.75
215,2,0,1,2,2,2,2,0,2.0,0.75
216,2,0,1,2,2,2,2,0,2.0,0.75
217,2,0,1,2,2,2,2,0,2.0,0.75
218,2,0,1,2,2,2,2,0,2.0,0.75
219,2,0,1,2,2,2,2,0,2.0,0.75
220,2,0,1,2,2,2,2,0,2.0,0.75
221,2,0,1,2,2,2,2,0,2.0,0.75
222,2,0,1,2,2,2,2,0,2.0,0.75
223,2,0,1,2,2,2,2,0,2.0,0.75
224,2,0,1,2,2,2,2,0,2.0,0.75
225,2,0,1,2,2,2,2,0,2.0,0.75
226,2,0,1,2,2,2,2,0,2.0,0.75
227,2,0,1,2,2,2,2,0,2.0,0.75
228,2,0,1,2,2,2,2,0,2.0,0.75
229,2,0,1,2,2,2,2,0,2.0,0.75
230,2,0,1,2,2,2,2,0,2.0,0.75
231,2,0,1,2,2,2,2,0,2.0,0.75
232,2,0,1,2,2,2,2,0,2.0,0.75
233,2,0,1,2,2,2,2,0,2.0,0.75
234,2,0,1,2,2,2,2,0,2.0,0.75
235,2,0,1,2,2,2,2,0,2.0,0.75
236,2,0,1,2,2,2,2,0,2.0,0.75
237,2,0,1,2,2,2,2,0,2.0,0.75
238,2,0,1,2,2,2,2,0,2.0,0.75
239,2,0,1,2,2,2,2,0,2.0,0.75
240,2,0,1,2,2,2,2,0,2.0,0.75
241,2,0,1,2,2,2,2,0,2.0,0.75
242,2,0,1,2,2,2,2,0,2.0,0.75
243,2,0,1,2,2,2,2,0,2.0,0.75
244,2,0,1,2,2,2,2,0,2.0,0.75
245,2,0,1,2,2,2,2,0,2.0,0.75
246,2,1,1,2,2,2,2,0,2.0,1.0
247,2,1,1,2,2,2,2,0,2.0,1.0
248,2,1,1,2,2,2,2,0,2.0,1.0
249,2,1,1,2,2,2,2,0,2.0,1.0
250,2,1,1,2,2,2,2,0,2.0,1.0
251,2,1,1,2,2,2,2,0,2.0,1.0
252,2,1,1,2,2,2,2,0,2.0,1.0
253,2,1,1,2,2,2,2,0,2.0,1.0
254,2,1,1,2,2,2,2,0,2.0,1.0
255,2,1,1,2,2,2,2,0,2.0,1.0
256,2,1,1,2,2,2,2,0,2.0,1.0
257,2,1,1,2,2,2,2,0,2.0,1.0
258,2,1,1,2,2,2,2,0,2.0,1.0
259,2,1,1,2,2,2,2,0,2.0,1.0
260,2,1,1,2,2,2,2,0,2.0,1.0
261,2,1,1,2,2,2,2,0,2.0,1.0
262,2,1,1,2,2,2,2,0,2.0,1.0
263,2,1,1,2,2,2,2,0,2.0,1.0
264,2,1,1,2,2,2,2,0,2.0,1.0
265,2,1,1,2,2,2,2,0,2.0,1.0
266,2,1,1,2,2,2,2,0,2.0,1.0
267,2,1,1,2,2,2,2,0,2.0,1.0
268,2,1,1,2,2,2,2,0,2.0,1.0
269,3,1,1,2,2,2,2,0,2.0,1.25
270,3,1,1,2,2,2,2,0,2.0,1.25
271,3,1,1,2,2,2,2,0,2.0,1.25
272,3,1,1,2,2,2,2,0,2.0,1.25
273,3,1,1,2,2,2,2,0,2.0,1.25
274,3,1,1,2,2,2,2,0,2.0,1.25
275,3,1,1,2,2,2,2,0,2.0,1.25
276,3,1,1,2,2,2,2,0,2.0,1.25
277,3,1,1,2,2,2,2,0,2.0,1.25
278,3,1,1,2,2,2,2,0,2.0,1.25
279,3,1,1,2,2,2,2,0,2.0,1.25
280,3,1,1,2,2,3,2,0,2.25,1.25
281,3,1,1,2,2,3,2,0,2.25,1.25
282,3,1,1,2,2,3,2,0,2.25,1.25
283,3,1,1,2,2,3,2,0,2.25,1.25
284,3,1,1,2,2,3,2,0,2.25,1.25
285,3,1,1,2,2,3,2,0,2.25,1.25
286,3,1,1,2,2,3,2,0,2.25,1.25
287,3,1,1,2,2,3,2,0,2.25,1.25
288,3,1,1,2,2,3,2,0,2.25,1.25
289,3,1,1,2,2,3,2,0,2.25,1.25
290,3,1,1,2,2,3,2,0,2.25,1.25
291,3,1,1,2,2,3,2,0,2.25,1.25
292,3,1,1,2,2,3,2,0,2.25,1.25
293,4,1,1,2,2,3,2,0,2.25,1.5
294,4,1,1,2,2,3,2,0,2.25,1.5
295,4,1,1,2,2,3,2,0,2.25,1.5
296,4,1,1,2,2,3,2,0,2.25,1.5
297,4,1,1,2,2,3,2,0,2.25,1.5
298,4,1,1,2,2,3,2,0,2.25,1.5
299,4,1,1,2,2,3,2,0,2.25,1.5


==> plots_used/wrongStatistics.txt <==
Time (s),Recall,Precision
User-Factchecker,1.0,0.9142857142857144,0.955223881
User-SQL,0.3,0.5666666666666667,0.392307692

